Discovering Subgroups with Exceptional Survival Characteristics

In many applications, it is important to identify subpopulations that survive longer or shorter than the rest of the population. In medicine, for example, it allows determining which patients benefit from treatment, and in predictive maintenance, which components are more likely to fail. Existing methods for discovering subgroups with exceptional survival characteristics rely on restrictive assumptions about the survival model (e.g. proportional hazards), require pre-discretized features, and, as they compare average statistics, tend to overlook individual heterogeneity. In this paper, we propose Sysurv, a non-parametric, fully differentiable method that discovers human-readable rules selecting subgroups with exceptional survival characteristics. Empirical evaluation on a wide range of datasets and settings, including a case study on cancer data, shows that Sysurv reveals insightful and actionable survival subgroups, outperforming the state of the art.

==> data/exps/1kdims_f1_esmamds.tsv <==
x	y	y_c0	y_c1
10.0000	0.5410	0.4833	0.5987
20.0000	0.4803	0.4314	0.5292
50.0000	0.5477	0.4856	0.6097
100.0000	0.5429	0.4810	0.6048
200.0000	0.5312	0.4679	0.5944
500.0000	0.5183	0.4547	0.5819
1000.0000	0.4682	0.3599	0.5766


==> data/exps/1kdims_f1_fibers.tsv <==
x	y	y_c0	y_c1
10.0000	0.2169	0.1042	0.3295
20.0000	0.2255	0.0538	0.3973
50.0000	0.4060	0.1854	0.6267
100.0000	0.3261	0.1018	0.5505
200.0000	0.2903	0.0731	0.5075
500.0000	0.3451	0.1533	0.5369
1000.0000	0.3071	0.1538	0.4605


==> data/exps/1kdims_f1_rulekit.tsv <==
x	y	y_c0	y_c1
10.0000	0.4359	0.4089	0.4629
20.0000	0.4442	0.4275	0.4609
50.0000	0.4405	0.4201	0.4609
100.0000	0.4176	0.3884	0.4467
200.0000	0.4458	0.4335	0.4580
500.0000	0.4198	0.3899	0.4497


==> data/exps/1kdims_f1_sysurv.tsv <==
x	y	y_c0	y_c1
10.0000	0.8851	0.8685	0.9016
20.0000	0.8791	0.8656	0.8926
50.0000	0.8683	0.8566	0.8800
100.0000	0.8766	0.8664	0.8868
200.0000	0.8762	0.8643	0.8880
500.0000	0.8621	0.8371	0.8870
1000.0000	0.8394	0.8111	0.8677


==> data/exps/1kdims_runtime_esmamds.tsv <==
x	y	y_c0	y_c1
10.0000	18.7419	7.1917	30.2921
20.0000	36.8080	14.9174	58.6986
50.0000	119.1553	69.9291	168.3815
100.0000	293.2107	162.7545	423.6669
200.0000	611.4921	308.6152	914.3689
500.0000	3105.5217	1657.4712	4553.5722
1000.0000	10345.9777	3466.3664	17225.5889


==> data/exps/1kdims_runtime_fibers.tsv <==
x	y	y_c0	y_c1
10.0000	108.5818	107.6723	109.4912
20.0000	112.2889	111.8514	112.7264
50.0000	117.5758	117.3151	117.8364
100.0000	125.0248	124.5559	125.4937
200.0000	139.3862	139.0430	139.7295
500.0000	185.1178	184.1778	186.0577
1000.0000	314.6695	266.5043	362.8347


==> data/exps/1kdims_runtime_rulekit.tsv <==
x	y	y_c0	y_c1
10.0000	17.6085	12.7256	22.4913
20.0000	31.6429	31.3911	31.8947
50.0000	149.1119	144.6309	153.5929
100.0000	559.0851	542.4585	575.7117
200.0000	1832.8255	1805.3353	1860.3157
500.0000	12722.3238	12559.1707	12885.4769


==> data/exps/1kdims_runtime_sysurv.tsv <==
x	y	y_c0	y_c1
10.0000	34.0688	27.7802	40.3574
20.0000	49.9115	48.1129	51.7102
50.0000	552.9394	545.6792	560.1997
100.0000	614.9102	605.0000	624.8203
200.0000	798.4342	792.5038	804.3645
500.0000	1450.1984	1443.2805	1457.1162
1000.0000	2350.3740	2340.7642	2359.9838


==> data/exps/TRACE_EsmamDS_KM.tsv <==
x	y	y_c0	y_c1
0.0036	0.9989	0.9921	0.9998
0.0065	0.9978	0.9911	0.9994
0.0090	0.9967	0.9897	0.9989
0.0090	0.9967	0.9897	0.9989
0.0093	0.9955	0.9881	0.9983
0.0127	0.9944	0.9866	0.9977
0.0150	0.9933	0.9851	0.9970
0.0160	0.9922	0.9837	0.9963
0.0177	0.9911	0.9822	0.9955
0.0181	0.9899	0.9808	0.9948
0.0184	0.9888	0.9793	0.9940
0.0190	0.9888	0.9793	0.9940
0.0200	0.9888	0.9793	0.9940
0.0220	0.9877	0.9779	0.9932
0.0229	0.9866	0.9765	0.9924
0.0234	0.9855	0.9751	0.9915
0.0250	0.9855	0.9751	0.9915
0.0280	0.9843	0.9737	0.9907
0.0295	0.9832	0.9723	0.9898
0.0321	0.9821	0.9709	0.9890
0.0367	0.9810	0.9696	0.9881
0.0405	0.9798	0.9682	0.9873
0.0467	0.9787	0.9668	0.9864
0.0514	0.9776	0.9655	0.9855
0.0543	0.9765	0.9641	0.9846
0.0550	0.9753	0.9628	0.9837
0.0569	0.9742	0.9615	0.9828
0.0621	0.9731	0.9601	0.9819
0.0640	0.9720	0.9588	0.9810
0.0660	0.9708	0.9575	0.9801
0.0667	0.9697	0.9562	0.9791
0.0850	0.9686	0.9548	0.9782
0.0960	0.9675	0.9535	0.9773
0.1031	0.9663	0.9522	0.9763
0.1031	0.9652	0.9509	0.9754
0.1040	0.9641	0.9496	0.9745
0.1070	0.9630	0.9483	0.9735
0.1210	0.9618	0.9470	0.9726
0.1260	0.9607	0.9457	0.9716
0.1450	0.9596	0.9444	0.9707
0.1461	0.9585	0.9431	0.9697
0.1490	0.9573	0.9418	0.9688
0.1496	0.9562	0.9406	0.9678
0.1510	0.9551	0.9393	0.9669
0.1721	0.9540	0.9380	0.9659
0.1760	0.9528	0.9367	0.9649
0.1780	0.9517	0.9355	0.9640
0.1804	0.9506	0.9342	0.9630
0.1920	0.9495	0.9329	0.9620
0.1960	0.9483	0.9316	0.9611
0.2030	0.9472	0.9304	0.9601
0.2260	0.9461	0.9291	0.9591
0.2500	0.9450	0.9278	0.9581
0.2520	0.9438	0.9266	0.9571
0.2585	0.9427	0.9253	0.9562
0.2707	0.9416	0.9241	0.9552
0.3130	0.9405	0.9228	0.9542
0.3394	0.9393	0.9215	0.9532
0.3460	0.9382	0.9203	0.9522
0.3695	0.9371	0.9190	0.9512
0.3900	0.9360	0.9178	0.9502
0.4140	0.9348	0.9165	0.9493
0.4410	0.9337	0.9153	0.9483
0.4509	0.9326	0.9140	0.9473
0.4770	0.9315	0.9128	0.9463
0.4800	0.9303	0.9115	0.9453
0.4850	0.9292	0.9103	0.9443
0.5270	0.9281	0.9091	0.9433
0.5516	0.9270	0.9078	0.9423
0.5700	0.9258	0.9066	0.9413
0.6030	0.9247	0.9053	0.9403
0.6420	0.9236	0.9041	0.9393
0.6770	0.9225	0.9029	0.9383
0.8010	0.9213	0.9016	0.9372
0.8170	0.9202	0.9004	0.9362
0.8440	0.9191	0.8992	0.9352
0.8520	0.9180	0.8979	0.9342
0.9130	0.9168	0.8967	0.9332
0.9700	0.9157	0.8955	0.9322
1.0750	0.9146	0.8942	0.9312
1.0757	0.9135	0.8930	0.9302
1.1400	0.9123	0.8918	0.9292
1.2090	0.9112	0.8906	0.9281
1.2372	0.9101	0.8893	0.9271
1.2690	0.9090	0.8881	0.9261
1.2800	0.9078	0.8869	0.9251
1.2970	0.9067	0.8856	0.9241
1.3050	0.9056	0.8844	0.9231
1.3190	0.9045	0.8832	0.9220
1.3270	0.9033	0.8820	0.9210
1.3450	0.9022	0.8808	0.9200
1.3510	0.9011	0.8795	0.9190
1.3540	0.9000	0.8783	0.9180
1.3585	0.8988	0.8771	0.9169
1.3700	0.8977	0.8759	0.9159
1.3760	0.8966	0.8747	0.9149
1.3840	0.8955	0.8735	0.9139
1.4490	0.8943	0.8722	0.9128
1.4560	0.8932	0.8710	0.9118
1.5050	0.8921	0.8698	0.9108
1.5160	0.8910	0.8686	0.9097
1.5180	0.8898	0.8674	0.9087
1.5750	0.8887	0.8662	0.9077
1.6030	0.8876	0.8650	0.9066
1.7430	0.8865	0.8637	0.9056
1.7590	0.8853	0.8625	0.9046
1.8090	0.8842	0.8613	0.9035
1.8280	0.8831	0.8601	0.9025
1.8310	0.8820	0.8589	0.9015
1.8390	0.8808	0.8577	0.9004
1.8500	0.8797	0.8565	0.8994
1.8580	0.8786	0.8553	0.8984
1.8960	0.8775	0.8541	0.8973
1.9070	0.8763	0.8529	0.8963
1.9100	0.8752	0.8517	0.8953
1.9120	0.8741	0.8505	0.8942
1.9180	0.8730	0.8493	0.8932
1.9460	0.8718	0.8481	0.8921
1.9540	0.8707	0.8469	0.8911
1.9840	0.8696	0.8457	0.8901
2.0420	0.8685	0.8445	0.8890
2.0580	0.8673	0.8433	0.8880
2.0990	0.8662	0.8421	0.8869
2.1297	0.8651	0.8409	0.8859
2.1760	0.8640	0.8397	0.8849
2.1790	0.8628	0.8385	0.8838
2.1980	0.8617	0.8373	0.8828
2.2490	0.8606	0.8361	0.8817
2.2930	0.8595	0.8349	0.8807
2.2960	0.8583	0.8337	0.8796
2.4090	0.8572	0.8325	0.8786
2.4206	0.8561	0.8313	0.8775
2.4340	0.8550	0.8301	0.8765
2.5860	0.8538	0.8289	0.8754
2.6720	0.8527	0.8277	0.8744
2.7350	0.8516	0.8265	0.8733
2.7380	0.8505	0.8253	0.8723
2.7670	0.8493	0.8241	0.8713
2.7959	0.8482	0.8229	0.8702
2.7980	0.8471	0.8217	0.8692
2.8360	0.8460	0.8205	0.8681
2.8720	0.8448	0.8193	0.8670
2.8734	0.8437	0.8182	0.8660
2.8880	0.8426	0.8170	0.8649
2.9050	0.8415	0.8158	0.8639
2.9160	0.8403	0.8146	0.8628
2.9172	0.8392	0.8134	0.8618
2.9460	0.8381	0.8122	0.8607
2.9620	0.8370	0.8110	0.8597
2.9870	0.8358	0.8098	0.8586
3.0030	0.8347	0.8086	0.8576
3.0060	0.8336	0.8075	0.8565
3.0250	0.8325	0.8063	0.8555
3.0550	0.8313	0.8051	0.8544
3.0690	0.8302	0.8039	0.8533
3.0910	0.8291	0.8027	0.8523
3.1260	0.8280	0.8015	0.8512
3.1920	0.8268	0.8003	0.8502
3.2110	0.8257	0.7992	0.8491
3.2250	0.8246	0.7980	0.8481
3.2550	0.8235	0.7968	0.8470
3.2820	0.8223	0.7956	0.8459
3.3370	0.8212	0.7944	0.8449
3.3540	0.8201	0.7932	0.8438
3.4440	0.8190	0.7921	0.8428
3.5000	0.8178	0.7909	0.8417
3.5059	0.8167	0.7897	0.8406
3.5130	0.8156	0.7885	0.8396
3.5270	0.8145	0.7873	0.8385
3.5365	0.8134	0.7862	0.8375
3.5620	0.8122	0.7850	0.8364
3.6090	0.8111	0.7838	0.8353
3.6102	0.8100	0.7826	0.8343
3.6103	0.8089	0.7814	0.8332
3.7240	0.8077	0.7803	0.8321
3.7300	0.8066	0.7791	0.8311
3.7350	0.8055	0.7779	0.8300
3.8140	0.8044	0.7767	0.8289
3.8170	0.8032	0.7755	0.8279
3.9320	0.8021	0.7744	0.8268
3.9380	0.8021	0.7744	0.8268
3.9430	0.8010	0.7732	0.8257
4.0370	0.7998	0.7720	0.8247
4.0470	0.7987	0.7708	0.8236
4.0830	0.7976	0.7697	0.8225
4.1400	0.7965	0.7685	0.8215
4.1760	0.7953	0.7673	0.8204
4.2500	0.7942	0.7661	0.8193
4.2580	0.7931	0.7649	0.8183
4.2660	0.7920	0.7638	0.8172
4.2690	0.7908	0.7626	0.8161
4.2740	0.7897	0.7614	0.8151
4.3430	0.7886	0.7602	0.8140
4.4630	0.7875	0.7591	0.8129
4.5950	0.7863	0.7579	0.8118
4.6090	0.7852	0.7567	0.8108
4.6160	0.7852	0.7567	0.8108
4.6177	0.7841	0.7555	0.8097
4.6200	0.7829	0.7544	0.8086
4.6470	0.7818	0.7532	0.8076
4.6940	0.7807	0.7520	0.8065
4.6990	0.7796	0.7508	0.8054
4.7320	0.7784	0.7497	0.8043
4.7370	0.7773	0.7485	0.8033
4.7570	0.7762	0.7473	0.8022
4.7600	0.7750	0.7462	0.8011
4.7780	0.7739	0.7450	0.8000
4.8140	0.7728	0.7438	0.7990
4.8280	0.7717	0.7426	0.7979
4.8780	0.7705	0.7415	0.7968
4.9028	0.7694	0.7403	0.7957
4.9120	0.7683	0.7391	0.7946
4.9260	0.7672	0.7379	0.7936
4.9380	0.7660	0.7368	0.7925
5.0147	0.7649	0.7356	0.7914
5.0230	0.7638	0.7344	0.7903
5.0280	0.7626	0.7333	0.7893
5.0940	0.7615	0.7321	0.7882
5.1020	0.7604	0.7309	0.7871
5.1070	0.7593	0.7298	0.7860
5.1920	0.7581	0.7286	0.7849
5.2120	0.7570	0.7274	0.7839
5.2280	0.7559	0.7263	0.7828
5.2310	0.7547	0.7251	0.7817
5.2470	0.7536	0.7239	0.7806
5.2580	0.7525	0.7227	0.7795
5.2800	0.7514	0.7216	0.7785
5.3020	0.7502	0.7204	0.7774
5.3148	0.7491	0.7192	0.7763
5.3590	0.7480	0.7181	0.7752
5.3870	0.7468	0.7169	0.7741
5.4340	0.7457	0.7157	0.7730
5.4390	0.7446	0.7146	0.7720
5.4410	0.7435	0.7134	0.7709
5.4470	0.7423	0.7122	0.7698
5.4690	0.7412	0.7111	0.7687
5.5070	0.7401	0.7099	0.7676
5.5100	0.7389	0.7088	0.7665
5.5210	0.7378	0.7076	0.7655
5.6110	0.7367	0.7064	0.7644
5.6690	0.7356	0.7053	0.7633
5.6770	0.7344	0.7041	0.7622
5.7670	0.7333	0.7029	0.7611
5.7920	0.7322	0.7018	0.7600
5.8340	0.7311	0.7006	0.7589
5.8420	0.7299	0.6994	0.7579
5.8440	0.7288	0.6983	0.7568
5.8446	0.7277	0.6971	0.7557
5.8940	0.7265	0.6960	0.7546
5.9270	0.7254	0.6948	0.7535
5.9430	0.7243	0.6936	0.7524
5.9540	0.7232	0.6925	0.7513
5.9550	0.7220	0.6913	0.7503
5.9590	0.7209	0.6902	0.7492
5.9920	0.7209	0.6902	0.7492
5.9930	0.7209	0.6902	0.7492
5.9970	0.7198	0.6890	0.7481
5.9980	0.7198	0.6890	0.7481
6.0030	0.7198	0.6890	0.7481
6.0090	0.7198	0.6890	0.7481
6.0110	0.7198	0.6890	0.7481
6.0170	0.7198	0.6890	0.7481
6.0200	0.7198	0.6890	0.7481
6.0260	0.7198	0.6890	0.7481
6.0330	0.7198	0.6890	0.7481
6.0360	0.7198	0.6890	0.7481
6.0390	0.7198	0.6890	0.7481
6.0410	0.7186	0.6878	0.7470
6.0490	0.7186	0.6878	0.7470
6.0580	0.7186	0.6878	0.7470
6.0610	0.7186	0.6878	0.7470
6.0660	0.7186	0.6878	0.7470
6.0690	0.7186	0.6878	0.7470
6.0830	0.7186	0.6878	0.7470
6.0880	0.7174	0.6866	0.7458
6.0940	0.7174	0.6866	0.7458
6.0990	0.7163	0.6854	0.7447
6.1050	0.7163	0.6854	0.7447
6.1070	0.7151	0.6842	0.7436
6.1100	0.7151	0.6842	0.7436
6.1130	0.7151	0.6842	0.7436
6.1180	0.7151	0.6842	0.7436
6.1240	0.7151	0.6842	0.7436
6.1260	0.7151	0.6842	0.7436
6.1270	0.7151	0.6842	0.7436
6.1290	0.7151	0.6842	0.7436
6.1320	0.7151	0.6842	0.7436
6.1370	0.7151	0.6842	0.7436
6.1380	0.7139	0.6829	0.7424
6.1430	0.7127	0.6817	0.7413
6.1450	0.7127	0.6817	0.7413
6.1480	0.7127	0.6817	0.7413
6.1490	0.7127	0.6817	0.7413
6.1510	0.7127	0.6817	0.7413
6.1540	0.7127	0.6817	0.7413
6.1620	0.7127	0.6817	0.7413
6.1630	0.7127	0.6817	0.7413
6.1650	0.7127	0.6817	0.7413
6.1680	0.7127	0.6817	0.7413
6.1710	0.7127	0.6817	0.7413
6.1730	0.7127	0.6817	0.7413
6.1810	0.7127	0.6817	0.7413
6.1860	0.7127	0.6817	0.7413
6.1920	0.7127	0.6817	0.7413
6.1930	0.7127	0.6817	0.7413
6.2060	0.7114	0.6804	0.7401
6.2080	0.7114	0.6804	0.7401
6.2090	0.7114	0.6804	0.7401
6.2110	0.7114	0.6804	0.7401
6.2140	0.7114	0.6804	0.7401
6.2200	0.7114	0.6804	0.7401
6.2250	0.7114	0.6804	0.7401
6.2340	0.7114	0.6804	0.7401
6.2370	0.7102	0.6791	0.7389
6.2390	0.7102	0.6791	0.7389
6.2500	0.7102	0.6791	0.7389
6.2550	0.7102	0.6791	0.7389
6.2610	0.7102	0.6791	0.7389
6.2660	0.7102	0.6791	0.7389
6.2770	0.7089	0.6777	0.7376
6.2800	0.7089	0.6777	0.7376
6.2830	0.7089	0.6777	0.7376
6.2940	0.7089	0.6777	0.7376
6.2960	0.7089	0.6777	0.7376
6.2970	0.7089	0.6777	0.7376
6.3020	0.7076	0.6764	0.7364
6.3080	0.7063	0.6750	0.7351
6.3100	0.7063	0.6750	0.7351
6.3130	0.7063	0.6750	0.7351
6.3150	0.7063	0.6750	0.7351
6.3160	0.7063	0.6750	0.7351
6.3180	0.7063	0.6750	0.7351
6.3210	0.7063	0.6750	0.7351
6.3230	0.7063	0.6750	0.7351
6.3270	0.7049	0.6736	0.7338
6.3320	0.7049	0.6736	0.7338
6.3350	0.7049	0.6736	0.7338
6.3430	0.7049	0.6736	0.7338
6.3480	0.7049	0.6736	0.7338
6.3490	0.7049	0.6736	0.7338
6.3540	0.7049	0.6736	0.7338
6.3570	0.7049	0.6736	0.7338
6.3590	0.7049	0.6736	0.7338
6.3620	0.7049	0.6736	0.7338
6.3650	0.7049	0.6736	0.7338
6.3680	0.7049	0.6736	0.7338
6.3730	0.7049	0.6736	0.7338
6.3760	0.7036	0.6722	0.7325
6.3810	0.7022	0.6708	0.7312
6.3840	0.7022	0.6708	0.7312
6.3870	0.7022	0.6708	0.7312
6.3900	0.7022	0.6708	0.7312
6.3920	0.7022	0.6708	0.7312
6.3950	0.7022	0.6708	0.7312
6.4030	0.7022	0.6708	0.7312
6.4060	0.7022	0.6708	0.7312
6.4090	0.7022	0.6708	0.7312
6.4140	0.7008	0.6693	0.7299
6.4190	0.7008	0.6693	0.7299
6.4220	0.7008	0.6693	0.7299
6.4230	0.7008	0.6693	0.7299
6.4270	0.7008	0.6693	0.7299
6.4310	0.7008	0.6693	0.7299
6.4330	0.7008	0.6693	0.7299
6.4340	0.7008	0.6693	0.7299
6.4360	0.7008	0.6693	0.7299
6.4390	0.7008	0.6693	0.7299
6.4410	0.7008	0.6693	0.7299
6.4470	0.7008	0.6693	0.7299
6.4500	0.7008	0.6693	0.7299
6.4530	0.7008	0.6693	0.7299
6.4550	0.7008	0.6693	0.7299
6.4630	0.7008	0.6693	0.7299
6.4670	0.7008	0.6693	0.7299
6.4690	0.7008	0.6693	0.7299
6.4740	0.7008	0.6693	0.7299
6.4770	0.6993	0.6678	0.7285
6.4780	0.6993	0.6678	0.7285
6.4830	0.6993	0.6678	0.7285
6.4880	0.6993	0.6678	0.7285
6.4890	0.6993	0.6678	0.7285
6.4960	0.6993	0.6678	0.7285
6.4969	0.6978	0.6662	0.7271
6.4990	0.6978	0.6662	0.7271
6.5020	0.6978	0.6662	0.7271
6.5040	0.6978	0.6662	0.7271
6.5050	0.6978	0.6662	0.7271
6.5070	0.6978	0.6662	0.7271
6.5100	0.6978	0.6662	0.7271
6.5130	0.6978	0.6662	0.7271
6.5150	0.6978	0.6662	0.7271
6.5180	0.6978	0.6662	0.7271
6.5190	0.6978	0.6662	0.7271
6.5210	0.6978	0.6662	0.7271
6.5240	0.6963	0.6646	0.7256
6.5260	0.6963	0.6646	0.7256
6.5350	0.6963	0.6646	0.7256
6.5540	0.6963	0.6646	0.7256
6.5560	0.6963	0.6646	0.7256
6.5570	0.6963	0.6646	0.7256
6.5600	0.6963	0.6646	0.7256
6.5620	0.6963	0.6646	0.7256
6.5650	0.6963	0.6646	0.7256
6.5680	0.6963	0.6646	0.7256
6.5700	0.6963	0.6646	0.7256
6.5790	0.6947	0.6629	0.7242
6.5860	0.6947	0.6629	0.7242
6.5870	0.6947	0.6629	0.7242
6.5890	0.6947	0.6629	0.7242
6.5950	0.6947	0.6629	0.7242
6.6010	0.6947	0.6629	0.7242
6.6030	0.6947	0.6629	0.7242
6.6060	0.6947	0.6629	0.7242
6.6080	0.6947	0.6629	0.7242
6.6110	0.6947	0.6629	0.7242
6.6140	0.6947	0.6629	0.7242
6.6200	0.6947	0.6629	0.7242
6.6220	0.6947	0.6629	0.7242
6.6230	0.6947	0.6629	0.7242
6.6250	0.6931	0.6612	0.7226
6.6280	0.6914	0.6594	0.7210
6.6300	0.6914	0.6594	0.7210
6.6340	0.6914	0.6594	0.7210
6.6360	0.6914	0.6594	0.7210
6.6380	0.6914	0.6594	0.7210
6.6410	0.6897	0.6577	0.7195
6.6420	0.6880	0.6559	0.7179
6.6440	0.6880	0.6559	0.7179
6.6480	0.6880	0.6559	0.7179
6.6500	0.6880	0.6559	0.7179
6.6560	0.6880	0.6559	0.7179
6.6580	0.6880	0.6559	0.7179
6.6630	0.6880	0.6559	0.7179
6.6660	0.6880	0.6559	0.7179
6.6670	0.6880	0.6559	0.7179
6.6690	0.6880	0.6559	0.7179
6.6720	0.6863	0.6540	0.7162
6.6800	0.6863	0.6540	0.7162
6.6880	0.6845	0.6521	0.7146
6.6970	0.6845	0.6521	0.7146
6.6990	0.6845	0.6521	0.7146
6.7020	0.6845	0.6521	0.7146
6.7100	0.6845	0.6521	0.7146
6.7110	0.6845	0.6521	0.7146
6.7160	0.6845	0.6521	0.7146
6.7180	0.6845	0.6521	0.7146
6.7190	0.6845	0.6521	0.7146
6.7210	0.6845	0.6521	0.7146
6.7430	0.6845	0.6521	0.7146
6.7490	0.6845	0.6521	0.7146
6.7540	0.6845	0.6521	0.7146
6.7620	0.6845	0.6521	0.7146
6.7640	0.6845	0.6521	0.7146
6.7650	0.6845	0.6521	0.7146
6.7700	0.6845	0.6521	0.7146
6.7730	0.6845	0.6521	0.7146
6.7760	0.6845	0.6521	0.7146
6.7790	0.6845	0.6521	0.7146
6.7840	0.6845	0.6521	0.7146
6.7870	0.6845	0.6521	0.7146
6.7890	0.6845	0.6521	0.7146
6.7950	0.6845	0.6521	0.7146
6.7970	0.6845	0.6521	0.7146
6.8000	0.6845	0.6521	0.7146
6.8030	0.6845	0.6521	0.7146
6.8060	0.6845	0.6521	0.7146
6.8090	0.6826	0.6501	0.7128
6.8140	0.6826	0.6501	0.7128
6.8170	0.6807	0.6480	0.7110
6.8190	0.6787	0.6459	0.7092
6.8220	0.6787	0.6459	0.7092
6.8230	0.6787	0.6459	0.7092
6.8260	0.6768	0.6439	0.7074
6.8300	0.6768	0.6439	0.7074
6.8360	0.6748	0.6418	0.7056
6.8390	0.6748	0.6418	0.7056
6.8410	0.6748	0.6418	0.7056
6.8500	0.6748	0.6418	0.7056
6.8530	0.6748	0.6418	0.7056
6.8710	0.6748	0.6418	0.7056
6.8750	0.6748	0.6418	0.7056
6.8800	0.6748	0.6418	0.7056
6.8930	0.6748	0.6418	0.7056
6.8940	0.6748	0.6418	0.7056
6.8990	0.6748	0.6418	0.7056
6.9040	0.6748	0.6418	0.7056
6.9080	0.6748	0.6418	0.7056
6.9100	0.6748	0.6418	0.7056
6.9120	0.6748	0.6418	0.7056
6.9160	0.6748	0.6418	0.7056
6.9180	0.6748	0.6418	0.7056
6.9210	0.6748	0.6418	0.7056
6.9240	0.6748	0.6418	0.7056
6.9380	0.6748	0.6418	0.7056
6.9430	0.6748	0.6418	0.7056
6.9510	0.6748	0.6418	0.7056
6.9590	0.6748	0.6418	0.7056
6.9620	0.6748	0.6418	0.7056
6.9730	0.6748	0.6418	0.7056
6.9790	0.6748	0.6418	0.7056
6.9810	0.6748	0.6418	0.7056
6.9920	0.6748	0.6418	0.7056
7.0030	0.6748	0.6418	0.7056
7.0040	0.6748	0.6418	0.7056
7.0060	0.6748	0.6418	0.7056
7.0090	0.6748	0.6418	0.7056
7.0110	0.6748	0.6418	0.7056
7.0120	0.6748	0.6418	0.7056
7.0140	0.6748	0.6418	0.7056
7.0300	0.6748	0.6418	0.7056
7.0360	0.6748	0.6418	0.7056
7.0380	0.6748	0.6418	0.7056
7.0410	0.6748	0.6418	0.7056
7.0420	0.6748	0.6418	0.7056
7.0440	0.6748	0.6418	0.7056
7.0470	0.6748	0.6418	0.7056
7.0640	0.6748	0.6418	0.7056
7.0660	0.6748	0.6418	0.7056
7.0740	0.6748	0.6418	0.7056
7.0800	0.6748	0.6418	0.7056
7.0830	0.6748	0.6418	0.7056
7.0860	0.6748	0.6418	0.7056
7.0880	0.6748	0.6418	0.7056
7.0890	0.6748	0.6418	0.7056
7.0960	0.6748	0.6418	0.7056
7.1020	0.6724	0.6391	0.7034
7.1040	0.6724	0.6391	0.7034
7.1070	0.6724	0.6391	0.7034
7.1130	0.6700	0.6364	0.7012
7.1180	0.6700	0.6364	0.7012
7.1190	0.6700	0.6364	0.7012
7.1340	0.6700	0.6364	0.7012
7.1370	0.6700	0.6364	0.7012
7.1380	0.6700	0.6364	0.7012
7.1400	0.6700	0.6364	0.7012
7.1430	0.6700	0.6364	0.7012
7.1450	0.6700	0.6364	0.7012
7.1460	0.6700	0.6364	0.7012
7.1510	0.6700	0.6364	0.7012
7.1560	0.6700	0.6364	0.7012
7.1570	0.6700	0.6364	0.7012
7.1590	0.6700	0.6364	0.7012
7.1600	0.6700	0.6364	0.7012
7.1620	0.6700	0.6364	0.7012
7.1650	0.6700	0.6364	0.7012
7.1840	0.6700	0.6364	0.7012
7.1930	0.6700	0.6364	0.7012
7.1980	0.6700	0.6364	0.7012
7.2010	0.6700	0.6364	0.7012
7.2060	0.6700	0.6364	0.7012
7.2080	0.6700	0.6364	0.7012
7.2090	0.6700	0.6364	0.7012
7.2170	0.6700	0.6364	0.7012
7.2230	0.6700	0.6364	0.7012
7.2250	0.6700	0.6364	0.7012
7.2260	0.6700	0.6364	0.7012
7.2280	0.6671	0.6332	0.6987
7.2330	0.6671	0.6332	0.6987
7.2340	0.6671	0.6332	0.6987
7.2380	0.6671	0.6332	0.6987
7.2390	0.6671	0.6332	0.6987
7.2410	0.6671	0.6332	0.6987
7.2470	0.6671	0.6332	0.6987
7.2500	0.6671	0.6332	0.6987
7.2580	0.6671	0.6332	0.6987
7.2610	0.6671	0.6332	0.6987
7.2640	0.6671	0.6332	0.6987
7.2660	0.6671	0.6332	0.6987
7.2720	0.6671	0.6332	0.6987
7.2800	0.6671	0.6332	0.6987
7.2860	0.6671	0.6332	0.6987
7.2940	0.6671	0.6332	0.6987
7.2960	0.6671	0.6332	0.6987
7.2970	0.6671	0.6332	0.6987
7.3000	0.6671	0.6332	0.6987
7.3020	0.6671	0.6332	0.6987
7.3050	0.6671	0.6332	0.6987
7.3070	0.6671	0.6332	0.6987
7.3100	0.6671	0.6332	0.6987
7.3190	0.6671	0.6332	0.6987
7.3210	0.6671	0.6332	0.6987
7.3260	0.6671	0.6332	0.6987
7.3290	0.6671	0.6332	0.6987
7.3320	0.6671	0.6332	0.6987
7.3340	0.6671	0.6332	0.6987
7.3350	0.6671	0.6332	0.6987
7.3380	0.6671	0.6332	0.6987
7.3460	0.6671	0.6332	0.6987
7.3480	0.6671	0.6332	0.6987
7.3590	0.6671	0.6332	0.6987
7.3640	0.6671	0.6332	0.6987
7.3700	0.6671	0.6332	0.6987
7.3810	0.6671	0.6332	0.6987
7.3820	0.6671	0.6332	0.6987
7.3890	0.6671	0.6332	0.6987
7.3900	0.6671	0.6332	0.6987
7.3920	0.6671	0.6332	0.6987
7.3930	0.6671	0.6332	0.6987
7.3950	0.6671	0.6332	0.6987
7.3980	0.6671	0.6332	0.6987
7.4010	0.6671	0.6332	0.6987
7.4060	0.6671	0.6332	0.6987
7.4090	0.6671	0.6332	0.6987
7.4170	0.6671	0.6332	0.6987
7.4200	0.6671	0.6332	0.6987
7.4220	0.6671	0.6332	0.6987
7.4300	0.6671	0.6332	0.6987
7.4321	0.6632	0.6286	0.6954
7.4340	0.6632	0.6286	0.6954
7.4360	0.6632	0.6286	0.6954
7.4470	0.6632	0.6286	0.6954
7.4500	0.6632	0.6286	0.6954
7.4520	0.6632	0.6286	0.6954
7.4630	0.6632	0.6286	0.6954
7.4690	0.6632	0.6286	0.6954
7.4710	0.6632	0.6286	0.6954
7.4720	0.6632	0.6286	0.6954
7.4750	0.6632	0.6286	0.6954
7.4860	0.6632	0.6286	0.6954
7.4890	0.6632	0.6286	0.6954
7.4940	0.6632	0.6286	0.6954
7.4960	0.6632	0.6286	0.6954
7.5020	0.6632	0.6286	0.6954
7.5040	0.6632	0.6286	0.6954
7.5130	0.6632	0.6286	0.6954
7.5210	0.6632	0.6286	0.6954
7.5270	0.6632	0.6286	0.6954
7.5430	0.6632	0.6286	0.6954
7.5480	0.6632	0.6286	0.6954
7.5490	0.6632	0.6286	0.6954
7.5540	0.6632	0.6286	0.6954
7.5570	0.6632	0.6286	0.6954
7.5600	0.6632	0.6286	0.6954
7.5620	0.6583	0.6226	0.6916
7.5650	0.6583	0.6226	0.6916
7.5700	0.6583	0.6226	0.6916
7.5710	0.6583	0.6226	0.6916
7.5730	0.6583	0.6226	0.6916
7.5740	0.6583	0.6226	0.6916
7.5760	0.6532	0.6162	0.6876
7.5790	0.6532	0.6162	0.6876
7.5810	0.6532	0.6162	0.6876
7.5820	0.6532	0.6162	0.6876
7.5980	0.6532	0.6162	0.6876
7.6010	0.6532	0.6162	0.6876
7.6030	0.6532	0.6162	0.6876
7.6080	0.6532	0.6162	0.6876
7.6120	0.6532	0.6162	0.6876
7.6190	0.6532	0.6162	0.6876
7.6220	0.6532	0.6162	0.6876
7.6250	0.6532	0.6162	0.6876
7.6280	0.6532	0.6162	0.6876
7.6330	0.6532	0.6162	0.6876
7.6340	0.6532	0.6162	0.6876
7.6360	0.6532	0.6162	0.6876
7.6390	0.6532	0.6162	0.6876
7.6440	0.6532	0.6162	0.6876
7.6500	0.6532	0.6162	0.6876
7.6550	0.6470	0.6082	0.6829
7.6670	0.6470	0.6082	0.6829
7.6690	0.6470	0.6082	0.6829
7.6770	0.6470	0.6082	0.6829
7.6800	0.6470	0.6082	0.6829
7.6830	0.6470	0.6082	0.6829
7.6860	0.6470	0.6082	0.6829
7.6940	0.6470	0.6082	0.6829
7.7050	0.6470	0.6082	0.6829
7.7070	0.6470	0.6082	0.6829
7.7100	0.6470	0.6082	0.6829
7.7120	0.6470	0.6082	0.6829
7.7160	0.6470	0.6082	0.6829
7.7210	0.6470	0.6082	0.6829
7.7300	0.6470	0.6082	0.6829
7.7350	0.6470	0.6082	0.6829
7.7430	0.6470	0.6082	0.6829
7.7460	0.6470	0.6082	0.6829
7.7490	0.6470	0.6082	0.6829
7.7510	0.6470	0.6082	0.6829
7.7540	0.6470	0.6082	0.6829
7.7590	0.6470	0.6082	0.6829
7.7620	0.6470	0.6082	0.6829
7.7650	0.6470	0.6082	0.6829
7.7680	0.6379	0.5954	0.6771
7.7750	0.6379	0.5954	0.6771
7.7780	0.6379	0.5954	0.6771
7.7840	0.6379	0.5954	0.6771
7.7920	0.6379	0.5954	0.6771
7.7950	0.6379	0.5954	0.6771
7.8060	0.6379	0.5954	0.6771
7.8080	0.6379	0.5954	0.6771
7.8090	0.6379	0.5954	0.6771
7.8110	0.6379	0.5954	0.6771
7.8150	0.6379	0.5954	0.6771
7.8160	0.6379	0.5954	0.6771
7.8170	0.6379	0.5954	0.6771
7.8230	0.6379	0.5954	0.6771
7.8250	0.6261	0.5779	0.6703
7.8280	0.6261	0.5779	0.6703
7.8360	0.6261	0.5779	0.6703
7.8490	0.6261	0.5779	0.6703
7.8530	0.6261	0.5779	0.6703
7.8610	0.6261	0.5779	0.6703
7.8660	0.6261	0.5779	0.6703
7.8710	0.6261	0.5779	0.6703
7.8740	0.6261	0.5779	0.6703
7.8800	0.6261	0.5779	0.6703
7.8860	0.6261	0.5779	0.6703
7.8880	0.6261	0.5779	0.6703
7.8970	0.6261	0.5779	0.6703
7.8990	0.6261	0.5779	0.6703
7.9100	0.6261	0.5779	0.6703
7.9130	0.6261	0.5779	0.6703
7.9180	0.6261	0.5779	0.6703
7.9240	0.6261	0.5779	0.6703
7.9260	0.6059	0.5438	0.6622
7.9270	0.6059	0.5438	0.6622
7.9320	0.6059	0.5438	0.6622
7.9350	0.6059	0.5438	0.6622
7.9380	0.6059	0.5438	0.6622
7.9460	0.6059	0.5438	0.6622
7.9640	0.6059	0.5438	0.6622
7.9670	0.6059	0.5438	0.6622
7.9680	0.6059	0.5438	0.6622
7.9700	0.6059	0.5438	0.6622
8.0060	0.6059	0.5438	0.6622
8.0090	0.6059	0.5438	0.6622
8.0110	0.6059	0.5438	0.6622
8.0200	0.6059	0.5438	0.6622
8.0250	0.6059	0.5438	0.6622
8.0330	0.6059	0.5438	0.6622
8.0470	0.6059	0.5438	0.6622
8.0660	0.6059	0.5438	0.6622
8.0770	0.6059	0.5438	0.6622
8.0800	0.6059	0.5438	0.6622
8.0830	0.6059	0.5438	0.6622
8.0990	0.6059	0.5438	0.6622
8.1350	0.6059	0.5438	0.6622
8.1450	0.6059	0.5438	0.6622
8.1510	0.6059	0.5438	0.6622
8.1570	0.6059	0.5438	0.6622
8.1600	0.6059	0.5438	0.6622
8.1620	0.6059	0.5438	0.6622
% (fac_chf_present={np.float64(0.0)})


==> data/exps/TRACE_Population_KM.tsv <==
x	y	y_c0	y_c1
0.0007	0.9995	0.9962	0.9999
0.0030	0.9989	0.9957	0.9997
0.0036	0.9984	0.9951	0.9995
0.0036	0.9979	0.9943	0.9992
0.0040	0.9973	0.9936	0.9989
0.0040	0.9968	0.9929	0.9986
0.0041	0.9963	0.9922	0.9982
0.0043	0.9957	0.9915	0.9979
0.0045	0.9952	0.9908	0.9975
0.0048	0.9947	0.9901	0.9971
0.0050	0.9941	0.9894	0.9968
0.0060	0.9936	0.9888	0.9964
0.0065	0.9931	0.9881	0.9960
0.0067	0.9925	0.9874	0.9956
0.0068	0.9920	0.9868	0.9952
0.0070	0.9915	0.9861	0.9948
0.0071	0.9909	0.9855	0.9944
0.0071	0.9904	0.9848	0.9940
0.0071	0.9899	0.9842	0.9935
0.0072	0.9894	0.9835	0.9931
0.0074	0.9888	0.9829	0.9927
0.0080	0.9883	0.9823	0.9923
0.0087	0.9878	0.9816	0.9918
0.0090	0.9872	0.9810	0.9914
0.0090	0.9867	0.9804	0.9910
0.0091	0.9862	0.9797	0.9906
0.0092	0.9856	0.9791	0.9901
0.0093	0.9851	0.9785	0.9897
0.0094	0.9846	0.9779	0.9892
0.0103	0.9840	0.9772	0.9888
0.0110	0.9835	0.9766	0.9884
0.0120	0.9830	0.9760	0.9879
0.0120	0.9824	0.9754	0.9875
0.0120	0.9819	0.9747	0.9870
0.0125	0.9814	0.9741	0.9866
0.0126	0.9808	0.9735	0.9861
0.0127	0.9803	0.9729	0.9857
0.0128	0.9798	0.9723	0.9852
0.0131	0.9792	0.9717	0.9848
0.0131	0.9787	0.9711	0.9843
0.0133	0.9782	0.9705	0.9839
0.0140	0.9776	0.9698	0.9834
0.0144	0.9771	0.9692	0.9830
0.0147	0.9766	0.9686	0.9825
0.0148	0.9760	0.9680	0.9820
0.0148	0.9755	0.9674	0.9816
0.0148	0.9750	0.9668	0.9811
0.0148	0.9744	0.9662	0.9807
0.0148	0.9739	0.9656	0.9802
0.0148	0.9734	0.9650	0.9797
0.0148	0.9728	0.9644	0.9793
0.0148	0.9723	0.9638	0.9788
0.0149	0.9718	0.9632	0.9784
0.0150	0.9712	0.9626	0.9779
0.0150	0.9707	0.9620	0.9774
0.0151	0.9702	0.9614	0.9770
0.0151	0.9696	0.9608	0.9765
0.0152	0.9691	0.9602	0.9760
0.0153	0.9686	0.9596	0.9756
0.0154	0.9680	0.9590	0.9751
0.0155	0.9675	0.9584	0.9746
0.0157	0.9670	0.9578	0.9742
0.0158	0.9664	0.9572	0.9737
0.0159	0.9659	0.9566	0.9732
0.0160	0.9654	0.9560	0.9727
0.0170	0.9648	0.9555	0.9723
0.0176	0.9643	0.9549	0.9718
0.0177	0.9638	0.9543	0.9713
0.0181	0.9632	0.9537	0.9708
0.0184	0.9627	0.9531	0.9704
0.0190	0.9622	0.9525	0.9699
0.0198	0.9616	0.9519	0.9694
0.0200	0.9611	0.9513	0.9690
0.0201	0.9606	0.9507	0.9685
0.0203	0.9600	0.9501	0.9680
0.0205	0.9595	0.9496	0.9675
0.0206	0.9590	0.9490	0.9670
0.0208	0.9584	0.9484	0.9666
0.0220	0.9579	0.9478	0.9661
0.0226	0.9574	0.9472	0.9656
0.0228	0.9568	0.9466	0.9651
0.0229	0.9563	0.9460	0.9647
0.0229	0.9558	0.9454	0.9642
0.0230	0.9552	0.9449	0.9637
0.0232	0.9547	0.9443	0.9632
0.0234	0.9542	0.9437	0.9627
0.0234	0.9536	0.9431	0.9622
0.0239	0.9531	0.9425	0.9618
0.0245	0.9526	0.9419	0.9613
0.0245	0.9520	0.9413	0.9608
0.0247	0.9515	0.9408	0.9603
0.0250	0.9510	0.9402	0.9598
0.0259	0.9504	0.9396	0.9594
0.0259	0.9499	0.9390	0.9589
0.0259	0.9494	0.9384	0.9584
0.0260	0.9488	0.9378	0.9579
0.0262	0.9483	0.9373	0.9574
0.0263	0.9478	0.9367	0.9569
0.0263	0.9472	0.9361	0.9564
0.0270	0.9467	0.9355	0.9560
0.0270	0.9461	0.9349	0.9555
0.0274	0.9456	0.9344	0.9550
0.0280	0.9451	0.9338	0.9545
0.0292	0.9445	0.9332	0.9540
0.0293	0.9440	0.9326	0.9535
0.0294	0.9435	0.9320	0.9530
0.0295	0.9429	0.9315	0.9526
0.0295	0.9424	0.9309	0.9521
0.0300	0.9419	0.9303	0.9516
0.0310	0.9413	0.9297	0.9511
0.0317	0.9408	0.9291	0.9506
0.0320	0.9403	0.9286	0.9501
0.0321	0.9397	0.9280	0.9496
0.0330	0.9392	0.9274	0.9491
0.0335	0.9387	0.9268	0.9486
0.0335	0.9381	0.9262	0.9481
0.0337	0.9376	0.9257	0.9477
0.0340	0.9371	0.9251	0.9472
0.0345	0.9365	0.9245	0.9467
0.0350	0.9360	0.9239	0.9462
0.0353	0.9354	0.9233	0.9457
0.0360	0.9349	0.9228	0.9452
0.0366	0.9344	0.9222	0.9447
0.0367	0.9338	0.9216	0.9442
0.0367	0.9333	0.9210	0.9437
0.0373	0.9328	0.9205	0.9432
0.0390	0.9322	0.9199	0.9427
0.0392	0.9317	0.9193	0.9422
0.0400	0.9312	0.9187	0.9418
0.0401	0.9306	0.9182	0.9413
0.0405	0.9301	0.9176	0.9408
0.0420	0.9296	0.9170	0.9403
0.0434	0.9290	0.9164	0.9398
0.0440	0.9285	0.9159	0.9393
0.0449	0.9280	0.9153	0.9388
0.0450	0.9274	0.9147	0.9383
0.0450	0.9269	0.9141	0.9378
0.0456	0.9264	0.9136	0.9373
0.0456	0.9258	0.9130	0.9368
0.0467	0.9253	0.9124	0.9363
0.0470	0.9247	0.9118	0.9358
0.0473	0.9242	0.9113	0.9353
0.0480	0.9237	0.9107	0.9348
0.0486	0.9231	0.9101	0.9343
0.0490	0.9226	0.9096	0.9338
0.0491	0.9221	0.9090	0.9333
0.0500	0.9215	0.9084	0.9328
0.0513	0.9210	0.9078	0.9323
0.0514	0.9205	0.9073	0.9319
0.0514	0.9199	0.9067	0.9314
0.0530	0.9194	0.9061	0.9309
0.0536	0.9189	0.9056	0.9304
0.0541	0.9183	0.9050	0.9299
0.0543	0.9178	0.9044	0.9294
0.0550	0.9173	0.9038	0.9289
0.0560	0.9167	0.9033	0.9284
0.0564	0.9162	0.9027	0.9279
0.0569	0.9156	0.9021	0.9274
0.0580	0.9151	0.9016	0.9269
0.0586	0.9146	0.9010	0.9264
0.0592	0.9140	0.9004	0.9259
0.0600	0.9135	0.8998	0.9254
0.0610	0.9130	0.8993	0.9249
0.0621	0.9124	0.8987	0.9244
0.0622	0.9119	0.8981	0.9239
0.0640	0.9114	0.8976	0.9234
0.0654	0.9108	0.8970	0.9229
0.0660	0.9103	0.8964	0.9224
0.0667	0.9098	0.8959	0.9219
0.0673	0.9092	0.8953	0.9214
0.0690	0.9087	0.8947	0.9209
0.0720	0.9082	0.8942	0.9204
0.0770	0.9076	0.8936	0.9199
0.0772	0.9071	0.8930	0.9194
0.0778	0.9065	0.8924	0.9189
0.0779	0.9060	0.8919	0.9184
0.0800	0.9055	0.8913	0.9179
0.0812	0.9049	0.8907	0.9174
0.0830	0.9044	0.8902	0.9169
0.0844	0.9039	0.8896	0.9164
0.0850	0.9033	0.8890	0.9159
0.0860	0.9028	0.8885	0.9154
0.0862	0.9023	0.8879	0.9149
0.0867	0.9017	0.8873	0.9144
0.0910	0.9012	0.8868	0.9139
0.0917	0.9007	0.8862	0.9134
0.0940	0.9001	0.8856	0.9129
0.0960	0.8996	0.8851	0.9124
0.0969	0.8991	0.8845	0.9119
0.1010	0.8985	0.8839	0.9114
0.1020	0.8980	0.8834	0.9109
0.1031	0.8975	0.8828	0.9104
0.1031	0.8969	0.8822	0.9099
0.1031	0.8964	0.8817	0.9094
0.1031	0.8958	0.8811	0.9088
0.1040	0.8953	0.8805	0.9083
0.1050	0.8948	0.8800	0.9078
0.1061	0.8942	0.8794	0.9073
0.1070	0.8937	0.8789	0.9068
0.1100	0.8932	0.8783	0.9063
0.1109	0.8926	0.8777	0.9058
0.1130	0.8921	0.8772	0.9053
0.1150	0.8916	0.8766	0.9048
0.1160	0.8910	0.8760	0.9043
0.1210	0.8905	0.8755	0.9038
0.1240	0.8900	0.8749	0.9033
0.1250	0.8894	0.8743	0.9028
0.1260	0.8889	0.8738	0.9023
0.1320	0.8884	0.8732	0.9018
0.1323	0.8878	0.8726	0.9013
0.1350	0.8873	0.8721	0.9008
0.1400	0.8867	0.8715	0.9003
0.1410	0.8862	0.8709	0.8998
0.1450	0.8857	0.8704	0.8993
0.1461	0.8851	0.8698	0.8988
0.1490	0.8846	0.8693	0.8983
0.1496	0.8841	0.8687	0.8978
0.1510	0.8835	0.8681	0.8973
0.1540	0.8830	0.8676	0.8967
0.1600	0.8825	0.8670	0.8962
0.1620	0.8819	0.8664	0.8957
0.1680	0.8814	0.8659	0.8952
0.1710	0.8809	0.8653	0.8947
0.1721	0.8803	0.8648	0.8942
0.1730	0.8798	0.8642	0.8937
0.1750	0.8793	0.8636	0.8932
0.1760	0.8787	0.8631	0.8927
0.1780	0.8782	0.8625	0.8922
0.1790	0.8777	0.8619	0.8917
0.1800	0.8771	0.8614	0.8912
0.1804	0.8766	0.8608	0.8907
0.1890	0.8760	0.8603	0.8902
0.1920	0.8755	0.8597	0.8897
0.1960	0.8750	0.8591	0.8892
0.1980	0.8744	0.8586	0.8886
0.2030	0.8739	0.8580	0.8881
0.2060	0.8734	0.8574	0.8876
0.2110	0.8728	0.8569	0.8871
0.2150	0.8723	0.8563	0.8866
0.2170	0.8718	0.8558	0.8861
0.2178	0.8712	0.8552	0.8856
0.2178	0.8707	0.8546	0.8851
0.2230	0.8702	0.8541	0.8846
0.2260	0.8696	0.8535	0.8841
0.2310	0.8691	0.8530	0.8836
0.2315	0.8686	0.8524	0.8831
0.2330	0.8680	0.8518	0.8826
0.2340	0.8675	0.8513	0.8820
0.2343	0.8669	0.8507	0.8815
0.2390	0.8664	0.8502	0.8810
0.2440	0.8659	0.8496	0.8805
0.2452	0.8653	0.8490	0.8800
0.2470	0.8648	0.8485	0.8795
0.2500	0.8643	0.8479	0.8790
0.2520	0.8637	0.8474	0.8785
0.2550	0.8632	0.8468	0.8780
0.2580	0.8627	0.8462	0.8775
0.2585	0.8621	0.8457	0.8770
0.2590	0.8616	0.8451	0.8765
0.2690	0.8611	0.8446	0.8759
0.2707	0.8605	0.8440	0.8754
0.2910	0.8600	0.8434	0.8749
0.2960	0.8595	0.8429	0.8744
0.3020	0.8589	0.8423	0.8739
0.3040	0.8584	0.8418	0.8734
0.3070	0.8579	0.8412	0.8729
0.3110	0.8573	0.8406	0.8724
0.3130	0.8568	0.8401	0.8719
0.3150	0.8562	0.8395	0.8714
0.3230	0.8557	0.8390	0.8709
0.3240	0.8552	0.8384	0.8703
0.3260	0.8546	0.8378	0.8698
0.3370	0.8541	0.8373	0.8693
0.3380	0.8536	0.8367	0.8688
0.3394	0.8530	0.8362	0.8683
0.3410	0.8525	0.8356	0.8678
0.3460	0.8520	0.8351	0.8673
0.3480	0.8514	0.8345	0.8668
0.3510	0.8509	0.8339	0.8663
0.3680	0.8504	0.8334	0.8657
0.3687	0.8498	0.8328	0.8652
0.3695	0.8493	0.8323	0.8647
0.3700	0.8488	0.8317	0.8642
0.3730	0.8482	0.8311	0.8637
0.3810	0.8477	0.8306	0.8632
0.3820	0.8471	0.8300	0.8627
0.3900	0.8466	0.8295	0.8622
0.3908	0.8461	0.8289	0.8617
0.3920	0.8455	0.8284	0.8612
0.3931	0.8450	0.8278	0.8606
0.3980	0.8445	0.8272	0.8601
0.4030	0.8439	0.8267	0.8596
0.4110	0.8434	0.8261	0.8591
0.4140	0.8429	0.8256	0.8586
0.4150	0.8423	0.8250	0.8581
0.4220	0.8418	0.8245	0.8576
0.4410	0.8413	0.8239	0.8571
0.4440	0.8407	0.8233	0.8565
0.4451	0.8402	0.8228	0.8560
0.4470	0.8397	0.8222	0.8555
0.4487	0.8391	0.8217	0.8550
0.4500	0.8386	0.8211	0.8545
0.4509	0.8381	0.8206	0.8540
0.4610	0.8375	0.8200	0.8535
0.4740	0.8370	0.8194	0.8530
0.4754	0.8364	0.8189	0.8525
0.4770	0.8359	0.8183	0.8519
0.4800	0.8354	0.8178	0.8514
0.4808	0.8348	0.8172	0.8509
0.4810	0.8343	0.8167	0.8504
0.4811	0.8338	0.8161	0.8499
0.4850	0.8332	0.8156	0.8494
0.4930	0.8327	0.8150	0.8489
0.4960	0.8322	0.8144	0.8484
0.5130	0.8316	0.8139	0.8478
0.5270	0.8311	0.8133	0.8473
0.5277	0.8306	0.8128	0.8468
0.5340	0.8300	0.8122	0.8463
0.5370	0.8295	0.8117	0.8458
0.5380	0.8290	0.8111	0.8453
0.5480	0.8284	0.8106	0.8448
0.5510	0.8279	0.8100	0.8442
0.5516	0.8273	0.8094	0.8437
0.5540	0.8268	0.8089	0.8432
0.5670	0.8263	0.8083	0.8427
0.5680	0.8257	0.8078	0.8422
0.5700	0.8252	0.8072	0.8417
0.5840	0.8247	0.8067	0.8412
0.5844	0.8241	0.8061	0.8407
0.5850	0.8236	0.8056	0.8401
0.5890	0.8231	0.8050	0.8396
0.5897	0.8225	0.8045	0.8391
0.5950	0.8220	0.8039	0.8386
0.6030	0.8215	0.8033	0.8381
0.6420	0.8209	0.8028	0.8376
0.6440	0.8204	0.8022	0.8371
0.6660	0.8199	0.8017	0.8365
0.6740	0.8193	0.8011	0.8360
0.6748	0.8188	0.8006	0.8355
0.6770	0.8182	0.8000	0.8350
0.6860	0.8177	0.7995	0.8345
0.6910	0.8172	0.7989	0.8340
0.7160	0.8166	0.7984	0.8335
0.7210	0.8161	0.7978	0.8329
0.7320	0.8156	0.7972	0.8324
0.7430	0.8150	0.7967	0.8319
0.7590	0.8145	0.7961	0.8314
0.7730	0.8140	0.7956	0.8309
0.7790	0.8134	0.7950	0.8304
0.7820	0.8129	0.7945	0.8299
0.7822	0.8124	0.7939	0.8293
0.7870	0.8118	0.7934	0.8288
0.7950	0.8113	0.7928	0.8283
0.8010	0.8108	0.7923	0.8278
0.8170	0.8102	0.7917	0.8273
0.8220	0.8097	0.7912	0.8268
0.8280	0.8092	0.7906	0.8262
0.8410	0.8086	0.7900	0.8257
0.8440	0.8081	0.7895	0.8252
0.8450	0.8075	0.7889	0.8247
0.8500	0.8070	0.7884	0.8242
0.8501	0.8065	0.7878	0.8237
0.8520	0.8059	0.7873	0.8232
0.8530	0.8054	0.7867	0.8226
0.8560	0.8049	0.7862	0.8221
0.8580	0.8043	0.7856	0.8216
0.8660	0.8038	0.7851	0.8211
0.8690	0.8033	0.7845	0.8206
0.8740	0.8027	0.7840	0.8201
0.9040	0.8022	0.7834	0.8195
0.9130	0.8017	0.7829	0.8190
0.9300	0.8011	0.7823	0.8185
0.9400	0.8006	0.7818	0.8180
0.9460	0.8001	0.7812	0.8175
0.9476	0.7995	0.7806	0.8170
0.9540	0.7990	0.7801	0.8164
0.9590	0.7984	0.7795	0.8159
0.9670	0.7979	0.7790	0.8154
0.9680	0.7974	0.7784	0.8149
0.9700	0.7968	0.7779	0.8144
0.9730	0.7963	0.7773	0.8139
0.9760	0.7958	0.7768	0.8133
0.9840	0.7952	0.7762	0.8128
0.9980	0.7947	0.7757	0.8123
1.0030	0.7942	0.7751	0.8118
1.0110	0.7936	0.7746	0.8113
1.0220	0.7931	0.7740	0.8108
1.0230	0.7926	0.7735	0.8102
1.0280	0.7920	0.7729	0.8097
1.0330	0.7915	0.7724	0.8092
1.0440	0.7910	0.7718	0.8087
1.0550	0.7904	0.7713	0.8082
1.0600	0.7899	0.7707	0.8077
1.0750	0.7894	0.7702	0.8071
1.0757	0.7888	0.7696	0.8066
1.0820	0.7883	0.7691	0.8061
1.0850	0.7877	0.7685	0.8056
1.0910	0.7872	0.7680	0.8051
1.1130	0.7867	0.7674	0.8046
1.1210	0.7861	0.7669	0.8040
1.1290	0.7856	0.7663	0.8035
1.1320	0.7851	0.7658	0.8030
1.1400	0.7845	0.7652	0.8025
1.1460	0.7840	0.7646	0.8020
1.1570	0.7835	0.7641	0.8015
1.1730	0.7829	0.7635	0.8009
1.1790	0.7824	0.7630	0.8004
1.2090	0.7819	0.7624	0.7999
1.2280	0.7813	0.7619	0.7994
1.2360	0.7808	0.7613	0.7989
1.2372	0.7803	0.7608	0.7983
1.2500	0.7797	0.7602	0.7978
1.2550	0.7792	0.7597	0.7973
1.2610	0.7786	0.7591	0.7968
1.2640	0.7781	0.7586	0.7963
1.2660	0.7776	0.7580	0.7958
1.2670	0.7770	0.7575	0.7952
1.2690	0.7765	0.7569	0.7947
1.2800	0.7760	0.7564	0.7942
1.2850	0.7754	0.7558	0.7937
1.2970	0.7749	0.7553	0.7932
1.2987	0.7744	0.7547	0.7926
1.3020	0.7738	0.7542	0.7921
1.3027	0.7733	0.7536	0.7916
1.3040	0.7728	0.7531	0.7911
1.3050	0.7722	0.7525	0.7906
1.3190	0.7717	0.7520	0.7901
1.3270	0.7712	0.7514	0.7895
1.3276	0.7706	0.7509	0.7890
1.3340	0.7701	0.7503	0.7885
1.3370	0.7696	0.7498	0.7880
1.3380	0.7690	0.7492	0.7875
1.3450	0.7685	0.7487	0.7869
1.3490	0.7679	0.7481	0.7864
1.3510	0.7674	0.7476	0.7859
1.3540	0.7669	0.7470	0.7854
1.3570	0.7663	0.7465	0.7849
1.3585	0.7658	0.7459	0.7843
1.3640	0.7653	0.7454	0.7838
1.3700	0.7647	0.7448	0.7833
1.3760	0.7642	0.7443	0.7828
1.3810	0.7637	0.7437	0.7823
1.3840	0.7631	0.7432	0.7818
1.4120	0.7626	0.7426	0.7812
1.4280	0.7621	0.7421	0.7807
1.4490	0.7615	0.7415	0.7802
1.4560	0.7610	0.7410	0.7797
1.4580	0.7605	0.7404	0.7792
1.4600	0.7599	0.7399	0.7786
1.4670	0.7594	0.7394	0.7781
1.4690	0.7588	0.7388	0.7776
1.4750	0.7583	0.7383	0.7771
1.4880	0.7578	0.7377	0.7766
1.5050	0.7572	0.7372	0.7760
1.5080	0.7567	0.7366	0.7755
1.5100	0.7562	0.7361	0.7750
1.5160	0.7556	0.7355	0.7745
1.5180	0.7551	0.7350	0.7740
1.5190	0.7546	0.7344	0.7734
1.5350	0.7540	0.7339	0.7729
1.5560	0.7535	0.7333	0.7724
1.5750	0.7530	0.7328	0.7719
1.5900	0.7524	0.7322	0.7714
1.6030	0.7519	0.7317	0.7708
1.6340	0.7514	0.7311	0.7703
1.6450	0.7508	0.7306	0.7698
1.6458	0.7503	0.7300	0.7693
1.6500	0.7497	0.7295	0.7688
1.6710	0.7492	0.7289	0.7682
1.6750	0.7487	0.7284	0.7677
1.6800	0.7481	0.7278	0.7672
1.6807	0.7476	0.7273	0.7667
1.6910	0.7471	0.7267	0.7662
1.7050	0.7465	0.7262	0.7656
1.7240	0.7460	0.7256	0.7651
1.7270	0.7455	0.7251	0.7646
1.7350	0.7449	0.7245	0.7641
1.7430	0.7444	0.7240	0.7635
1.7520	0.7439	0.7234	0.7630
1.7570	0.7433	0.7229	0.7625
1.7590	0.7428	0.7224	0.7620
1.7650	0.7423	0.7218	0.7615
1.7730	0.7417	0.7213	0.7609
1.7760	0.7412	0.7207	0.7604
1.7810	0.7407	0.7202	0.7599
1.7860	0.7401	0.7196	0.7594
1.8010	0.7396	0.7191	0.7589
1.8090	0.7390	0.7185	0.7583
1.8110	0.7385	0.7180	0.7578
1.8280	0.7380	0.7174	0.7573
1.8310	0.7374	0.7169	0.7568
1.8390	0.7369	0.7163	0.7563
1.8500	0.7364	0.7158	0.7557
1.8550	0.7358	0.7152	0.7552
1.8580	0.7353	0.7147	0.7547
1.8596	0.7348	0.7141	0.7542
1.8750	0.7342	0.7136	0.7536
1.8850	0.7337	0.7130	0.7531
1.8930	0.7332	0.7125	0.7526
1.8960	0.7326	0.7120	0.7521
1.8970	0.7321	0.7114	0.7516
1.9050	0.7316	0.7109	0.7510
1.9061	0.7310	0.7103	0.7505
1.9070	0.7305	0.7098	0.7500
1.9100	0.7299	0.7092	0.7495
1.9120	0.7294	0.7087	0.7490
1.9180	0.7289	0.7081	0.7484
1.9350	0.7283	0.7076	0.7479
1.9400	0.7278	0.7070	0.7474
1.9430	0.7273	0.7065	0.7469
1.9447	0.7267	0.7059	0.7463
1.9460	0.7262	0.7054	0.7458
1.9480	0.7257	0.7048	0.7453
1.9540	0.7251	0.7043	0.7448
1.9570	0.7246	0.7038	0.7443
1.9620	0.7241	0.7032	0.7437
1.9680	0.7235	0.7027	0.7432
1.9780	0.7230	0.7021	0.7427
1.9840	0.7225	0.7016	0.7422
1.9920	0.7219	0.7010	0.7416
2.0060	0.7214	0.7005	0.7411
2.0140	0.7209	0.6999	0.7406
2.0270	0.7203	0.6994	0.7401
2.0300	0.7198	0.6988	0.7396
2.0390	0.7192	0.6983	0.7390
2.0410	0.7187	0.6977	0.7385
2.0420	0.7182	0.6972	0.7380
2.0580	0.7176	0.6966	0.7375
2.0590	0.7171	0.6961	0.7369
2.0830	0.7166	0.6956	0.7364
2.0880	0.7160	0.6950	0.7359
2.0910	0.7155	0.6945	0.7354
2.0990	0.7150	0.6939	0.7349
2.1290	0.7144	0.6934	0.7343
2.1297	0.7139	0.6928	0.7338
2.1460	0.7134	0.6923	0.7333
2.1650	0.7128	0.6917	0.7328
2.1760	0.7123	0.6912	0.7322
2.1770	0.7118	0.6906	0.7317
2.1790	0.7112	0.6901	0.7312
2.1980	0.7107	0.6896	0.7307
2.2030	0.7101	0.6890	0.7301
2.2090	0.7096	0.6885	0.7296
2.2103	0.7091	0.6879	0.7291
2.2140	0.7085	0.6874	0.7286
2.2200	0.7080	0.6868	0.7281
2.2208	0.7075	0.6863	0.7275
2.2250	0.7069	0.6857	0.7270
2.2490	0.7064	0.6852	0.7265
2.2500	0.7059	0.6846	0.7260
2.2560	0.7053	0.6841	0.7254
2.2600	0.7048	0.6836	0.7249
2.2660	0.7043	0.6830	0.7244
2.2930	0.7037	0.6825	0.7239
2.2960	0.7032	0.6819	0.7233
2.2970	0.7027	0.6814	0.7228
2.2990	0.7021	0.6808	0.7223
2.3010	0.7016	0.6803	0.7218
2.3270	0.7011	0.6797	0.7212
2.3350	0.7005	0.6792	0.7207
2.3820	0.7000	0.6787	0.7202
2.3900	0.6994	0.6781	0.7197
2.3920	0.6989	0.6776	0.7192
2.4090	0.6984	0.6770	0.7186
2.4200	0.6978	0.6765	0.7181
2.4206	0.6973	0.6759	0.7176
2.4230	0.6968	0.6754	0.7171
2.4250	0.6962	0.6748	0.7165
2.4340	0.6957	0.6743	0.7160
2.4390	0.6952	0.6737	0.7155
2.4560	0.6946	0.6732	0.7150
2.4610	0.6941	0.6727	0.7144
2.4630	0.6936	0.6721	0.7139
2.4690	0.6930	0.6716	0.7134
2.4706	0.6925	0.6710	0.7129
2.4720	0.6920	0.6705	0.7123
2.4727	0.6914	0.6699	0.7118
2.4990	0.6909	0.6694	0.7113
2.5180	0.6903	0.6688	0.7108
2.5270	0.6898	0.6683	0.7102
2.5340	0.6893	0.6678	0.7097
2.5540	0.6887	0.6672	0.7092
2.5600	0.6882	0.6667	0.7087
2.5860	0.6877	0.6661	0.7081
2.6090	0.6871	0.6656	0.7076
2.6110	0.6866	0.6650	0.7071
2.6170	0.6861	0.6645	0.7066
2.6200	0.6855	0.6640	0.7060
2.6300	0.6850	0.6634	0.7055
2.6310	0.6845	0.6629	0.7050
2.6420	0.6839	0.6623	0.7045
2.6610	0.6834	0.6618	0.7039
2.6690	0.6829	0.6612	0.7034
2.6720	0.6823	0.6607	0.7029
2.6770	0.6818	0.6601	0.7024
2.6940	0.6813	0.6596	0.7018
2.6990	0.6807	0.6591	0.7013
2.6999	0.6802	0.6585	0.7008
2.7350	0.6796	0.6580	0.7003
2.7380	0.6791	0.6574	0.6997
2.7670	0.6786	0.6569	0.6992
2.7730	0.6780	0.6563	0.6987
2.7820	0.6775	0.6558	0.6982
2.7832	0.6770	0.6553	0.6976
2.7950	0.6764	0.6547	0.6971
2.7959	0.6759	0.6542	0.6966
2.7980	0.6754	0.6536	0.6961
2.8010	0.6748	0.6531	0.6955
2.8360	0.6743	0.6525	0.6950
2.8720	0.6738	0.6520	0.6945
2.8734	0.6732	0.6514	0.6940
2.8750	0.6727	0.6509	0.6934
2.8770	0.6722	0.6504	0.6929
2.8800	0.6716	0.6498	0.6924
2.8880	0.6711	0.6493	0.6919
2.9020	0.6705	0.6487	0.6913
2.9050	0.6700	0.6482	0.6908
2.9080	0.6695	0.6476	0.6903
2.9160	0.6689	0.6471	0.6898
2.9172	0.6684	0.6466	0.6892
2.9290	0.6679	0.6460	0.6887
2.9320	0.6673	0.6455	0.6882
2.9329	0.6668	0.6449	0.6877
2.9370	0.6663	0.6444	0.6871
2.9460	0.6657	0.6438	0.6866
2.9620	0.6652	0.6433	0.6861
2.9630	0.6647	0.6428	0.6856
2.9710	0.6641	0.6422	0.6850
2.9870	0.6636	0.6417	0.6845
2.9881	0.6631	0.6411	0.6840
2.9886	0.6625	0.6406	0.6835
3.0010	0.6620	0.6400	0.6829
3.0030	0.6614	0.6395	0.6824
3.0060	0.6609	0.6390	0.6819
3.0250	0.6604	0.6384	0.6814
3.0550	0.6598	0.6379	0.6808
3.0670	0.6593	0.6373	0.6803
3.0690	0.6588	0.6368	0.6798
3.0707	0.6582	0.6363	0.6792
3.0850	0.6577	0.6357	0.6787
3.0910	0.6572	0.6352	0.6782
3.0960	0.6566	0.6346	0.6777
3.1010	0.6561	0.6341	0.6771
3.1190	0.6556	0.6335	0.6766
3.1260	0.6550	0.6330	0.6761
3.1620	0.6545	0.6325	0.6756
3.1680	0.6540	0.6319	0.6750
3.1730	0.6534	0.6314	0.6745
3.1870	0.6529	0.6308	0.6740
3.1920	0.6524	0.6303	0.6735
3.2110	0.6518	0.6297	0.6729
3.2250	0.6513	0.6292	0.6724
3.2520	0.6507	0.6287	0.6719
3.2550	0.6502	0.6281	0.6714
3.2610	0.6497	0.6276	0.6708
3.2660	0.6491	0.6270	0.6703
3.2820	0.6486	0.6265	0.6698
3.3020	0.6481	0.6260	0.6692
3.3370	0.6475	0.6254	0.6687
3.3430	0.6470	0.6249	0.6682
3.3510	0.6465	0.6243	0.6677
3.3540	0.6459	0.6238	0.6671
3.3650	0.6454	0.6232	0.6666
3.3700	0.6449	0.6227	0.6661
3.3950	0.6443	0.6222	0.6656
3.3959	0.6438	0.6216	0.6650
3.4340	0.6433	0.6211	0.6645
3.4440	0.6427	0.6205	0.6640
3.4470	0.6422	0.6200	0.6634
3.4580	0.6416	0.6195	0.6629
3.4960	0.6411	0.6189	0.6624
3.4971	0.6406	0.6184	0.6619
3.5000	0.6400	0.6178	0.6613
3.5020	0.6395	0.6173	0.6608
3.5050	0.6390	0.6167	0.6603
3.5059	0.6384	0.6162	0.6598
3.5130	0.6379	0.6157	0.6592
3.5270	0.6374	0.6151	0.6587
3.5350	0.6368	0.6146	0.6582
3.5365	0.6363	0.6140	0.6576
3.5620	0.6358	0.6135	0.6571
3.5760	0.6352	0.6130	0.6566
3.5870	0.6347	0.6124	0.6561
3.5930	0.6342	0.6119	0.6555
3.6030	0.6336	0.6113	0.6550
3.6060	0.6331	0.6108	0.6545
3.6090	0.6326	0.6103	0.6540
3.6102	0.6320	0.6097	0.6534
3.6103	0.6315	0.6092	0.6529
3.6140	0.6309	0.6086	0.6524
3.6170	0.6304	0.6081	0.6518
3.6280	0.6299	0.6075	0.6513
3.6500	0.6293	0.6070	0.6508
3.6530	0.6288	0.6065	0.6503
3.6800	0.6283	0.6059	0.6497
3.6970	0.6277	0.6054	0.6492
3.6990	0.6272	0.6048	0.6487
3.7240	0.6267	0.6043	0.6482
3.7300	0.6261	0.6038	0.6476
3.7350	0.6256	0.6032	0.6471
3.7950	0.6251	0.6027	0.6466
3.8140	0.6245	0.6021	0.6460
3.8170	0.6240	0.6016	0.6455
3.8310	0.6235	0.6011	0.6450
3.8440	0.6229	0.6005	0.6445
3.8470	0.6224	0.6000	0.6439
3.8550	0.6218	0.5994	0.6434
3.8660	0.6213	0.5989	0.6429
3.8664	0.6208	0.5984	0.6423
3.8910	0.6202	0.5978	0.6418
3.8914	0.6197	0.5973	0.6413
3.8940	0.6192	0.5967	0.6408
3.8949	0.6186	0.5962	0.6402
3.9240	0.6181	0.5957	0.6397
3.9320	0.6176	0.5951	0.6392
3.9380	0.6176	0.5951	0.6392
3.9430	0.6170	0.5946	0.6386
3.9450	0.6165	0.5940	0.6381
3.9510	0.6160	0.5935	0.6376
3.9760	0.6154	0.5930	0.6371
3.9980	0.6149	0.5924	0.6365
4.0280	0.6144	0.5919	0.6360
4.0310	0.6138	0.5913	0.6355
4.0370	0.6133	0.5908	0.6349
4.0470	0.6127	0.5903	0.6344
4.0590	0.6122	0.5897	0.6339
4.0800	0.6117	0.5892	0.6334
4.0830	0.6111	0.5886	0.6328
4.0930	0.6106	0.5881	0.6323
4.1400	0.6101	0.5876	0.6318
4.1430	0.6095	0.5870	0.6312
4.1570	0.6090	0.5865	0.6307
4.1680	0.6085	0.5859	0.6302
4.1730	0.6079	0.5854	0.6296
4.1760	0.6074	0.5849	0.6291
4.1770	0.6069	0.5843	0.6286
4.2000	0.6063	0.5838	0.6281
4.2013	0.6058	0.5832	0.6275
4.2170	0.6052	0.5827	0.6270
4.2230	0.6047	0.5822	0.6265
4.2250	0.6042	0.5816	0.6259
4.2500	0.6036	0.5811	0.6254
4.2580	0.6031	0.5805	0.6249
4.2660	0.6026	0.5800	0.6244
4.2690	0.6020	0.5795	0.6238
4.2740	0.6015	0.5789	0.6233
4.2780	0.6010	0.5784	0.6228
4.3320	0.6004	0.5778	0.6222
4.3380	0.5999	0.5773	0.6217
4.3430	0.5994	0.5768	0.6212
4.3540	0.5988	0.5762	0.6206
4.4230	0.5983	0.5757	0.6201
4.4360	0.5977	0.5751	0.6196
4.4410	0.5972	0.5746	0.6191
4.4630	0.5967	0.5741	0.6185
4.4720	0.5961	0.5735	0.6180
4.5070	0.5956	0.5730	0.6175
4.5100	0.5951	0.5724	0.6169
4.5320	0.5945	0.5719	0.6164
4.5326	0.5940	0.5714	0.6159
4.5570	0.5935	0.5708	0.6153
4.5590	0.5929	0.5703	0.6148
4.5730	0.5924	0.5697	0.6143
4.5790	0.5919	0.5692	0.6138
4.5950	0.5913	0.5687	0.6132
4.6000	0.5908	0.5681	0.6127
4.6090	0.5903	0.5676	0.6122
4.6160	0.5903	0.5676	0.6122
4.6170	0.5897	0.5670	0.6116
4.6177	0.5892	0.5665	0.6111
4.6200	0.5886	0.5660	0.6106
4.6470	0.5881	0.5654	0.6100
4.6880	0.5876	0.5649	0.6095
4.6940	0.5870	0.5643	0.6090
4.6990	0.5865	0.5638	0.6084
4.7070	0.5860	0.5633	0.6079
4.7210	0.5854	0.5627	0.6074
4.7320	0.5849	0.5622	0.6069
4.7370	0.5844	0.5616	0.6063
4.7570	0.5838	0.5611	0.6058
4.7590	0.5833	0.5606	0.6053
4.7600	0.5827	0.5600	0.6047
4.7780	0.5822	0.5595	0.6042
4.7900	0.5817	0.5590	0.6037
4.7980	0.5811	0.5584	0.6031
4.8030	0.5806	0.5579	0.6026
4.8140	0.5801	0.5573	0.6021
4.8170	0.5795	0.5568	0.6015
4.8220	0.5790	0.5563	0.6010
4.8280	0.5785	0.5557	0.6005
4.8390	0.5779	0.5552	0.5999
4.8550	0.5774	0.5546	0.5994
4.8590	0.5768	0.5541	0.5989
4.8690	0.5763	0.5536	0.5984
4.8780	0.5758	0.5530	0.5978
4.8830	0.5752	0.5525	0.5973
4.9020	0.5747	0.5519	0.5968
4.9028	0.5742	0.5514	0.5962
4.9040	0.5736	0.5509	0.5957
4.9120	0.5731	0.5503	0.5952
4.9220	0.5726	0.5498	0.5946
4.9260	0.5720	0.5492	0.5941
4.9380	0.5715	0.5487	0.5936
4.9430	0.5710	0.5482	0.5930
5.0110	0.5704	0.5476	0.5925
5.0140	0.5699	0.5471	0.5920
5.0147	0.5693	0.5466	0.5914
5.0230	0.5688	0.5460	0.5909
5.0280	0.5683	0.5455	0.5904
5.0910	0.5677	0.5449	0.5898
5.0940	0.5672	0.5444	0.5893
5.1020	0.5667	0.5439	0.5888
5.1070	0.5661	0.5433	0.5883
5.1460	0.5656	0.5428	0.5877
5.1510	0.5651	0.5422	0.5872
5.1540	0.5645	0.5417	0.5867
5.1760	0.5640	0.5412	0.5861
5.1840	0.5634	0.5406	0.5856
5.1920	0.5629	0.5401	0.5851
5.2120	0.5624	0.5396	0.5845
5.2250	0.5618	0.5390	0.5840
5.2280	0.5613	0.5385	0.5835
5.2310	0.5608	0.5379	0.5829
5.2470	0.5602	0.5374	0.5824
5.2560	0.5597	0.5369	0.5819
5.2580	0.5592	0.5363	0.5813
5.2800	0.5586	0.5358	0.5808
5.3020	0.5581	0.5353	0.5803
5.3130	0.5575	0.5347	0.5797
5.3148	0.5570	0.5342	0.5792
5.3510	0.5565	0.5336	0.5787
5.3590	0.5559	0.5331	0.5781
5.3870	0.5554	0.5326	0.5776
5.4170	0.5549	0.5320	0.5771
5.4200	0.5543	0.5315	0.5765
5.4280	0.5538	0.5309	0.5760
5.4340	0.5533	0.5304	0.5755
5.4390	0.5527	0.5299	0.5749
5.4410	0.5522	0.5293	0.5744
5.4470	0.5517	0.5288	0.5739
5.4500	0.5511	0.5283	0.5733
5.4690	0.5506	0.5277	0.5728
5.5070	0.5500	0.5272	0.5723
5.5100	0.5495	0.5266	0.5717
5.5210	0.5490	0.5261	0.5712
5.5400	0.5484	0.5256	0.5707
5.5700	0.5479	0.5250	0.5702
5.5710	0.5474	0.5245	0.5696
5.5750	0.5468	0.5240	0.5691
5.6110	0.5463	0.5234	0.5686
5.6420	0.5458	0.5229	0.5680
5.6550	0.5452	0.5223	0.5675
5.6690	0.5447	0.5218	0.5670
5.6770	0.5441	0.5213	0.5664
5.6800	0.5436	0.5207	0.5659
5.6910	0.5431	0.5202	0.5654
5.7050	0.5425	0.5197	0.5648
5.7180	0.5420	0.5191	0.5643
5.7190	0.5415	0.5186	0.5638
5.7270	0.5409	0.5180	0.5632
5.7400	0.5404	0.5175	0.5627
5.7670	0.5399	0.5170	0.5622
5.7920	0.5393	0.5164	0.5616
5.8140	0.5388	0.5159	0.5611
5.8200	0.5382	0.5154	0.5606
5.8220	0.5377	0.5148	0.5600
5.8340	0.5372	0.5143	0.5595
5.8420	0.5366	0.5137	0.5590
5.8440	0.5361	0.5132	0.5584
5.8446	0.5356	0.5127	0.5579
5.8940	0.5350	0.5121	0.5574
5.9180	0.5345	0.5116	0.5568
5.9183	0.5340	0.5111	0.5563
5.9190	0.5334	0.5105	0.5558
5.9270	0.5329	0.5100	0.5552
5.9430	0.5324	0.5095	0.5547
5.9510	0.5318	0.5089	0.5542
5.9540	0.5313	0.5084	0.5536
5.9550	0.5307	0.5078	0.5531
5.9590	0.5302	0.5073	0.5526
5.9680	0.5297	0.5068	0.5520
5.9730	0.5291	0.5062	0.5515
5.9870	0.5291	0.5062	0.5515
5.9920	0.5291	0.5062	0.5515
5.9930	0.5291	0.5062	0.5515
5.9970	0.5286	0.5057	0.5509
5.9980	0.5286	0.5057	0.5509
6.0030	0.5286	0.5057	0.5509
6.0040	0.5286	0.5057	0.5509
6.0080	0.5281	0.5052	0.5504
6.0090	0.5281	0.5052	0.5504
6.0110	0.5281	0.5052	0.5504
6.0140	0.5281	0.5052	0.5504
6.0170	0.5281	0.5052	0.5504
6.0200	0.5275	0.5046	0.5499
6.0220	0.5275	0.5046	0.5499
6.0250	0.5270	0.5041	0.5493
6.0260	0.5270	0.5041	0.5493
6.0310	0.5270	0.5041	0.5493
6.0330	0.5270	0.5041	0.5493
6.0340	0.5270	0.5041	0.5493
6.0360	0.5270	0.5041	0.5493
6.0390	0.5270	0.5041	0.5493
6.0410	0.5264	0.5035	0.5488
6.0420	0.5264	0.5035	0.5488
6.0470	0.5264	0.5035	0.5488
6.0490	0.5264	0.5035	0.5488
6.0580	0.5259	0.5030	0.5482
6.0610	0.5259	0.5030	0.5482
6.0660	0.5259	0.5030	0.5482
6.0690	0.5259	0.5030	0.5482
6.0770	0.5259	0.5030	0.5482
6.0830	0.5259	0.5030	0.5482
6.0860	0.5253	0.5024	0.5477
6.0880	0.5247	0.5018	0.5471
6.0940	0.5242	0.5013	0.5466
6.0990	0.5236	0.5007	0.5460
6.1040	0.5236	0.5007	0.5460
6.1050	0.5236	0.5007	0.5460
6.1070	0.5231	0.5001	0.5454
6.1080	0.5225	0.4996	0.5449
6.1083	0.5219	0.4990	0.5443
6.1100	0.5219	0.4990	0.5443
6.1130	0.5219	0.4990	0.5443
6.1150	0.5219	0.4990	0.5443
6.1160	0.5219	0.4990	0.5443
6.1180	0.5219	0.4990	0.5443
6.1230	0.5219	0.4990	0.5443
6.1240	0.5219	0.4990	0.5443
6.1260	0.5219	0.4990	0.5443
6.1270	0.5219	0.4990	0.5443
6.1290	0.5219	0.4990	0.5443
6.1320	0.5214	0.4984	0.5438
6.1370	0.5214	0.4984	0.5438
6.1380	0.5208	0.4979	0.5432
6.1410	0.5208	0.4979	0.5432
6.1430	0.5202	0.4973	0.5426
6.1450	0.5202	0.4973	0.5426
6.1460	0.5202	0.4973	0.5426
6.1480	0.5202	0.4973	0.5426
6.1490	0.5202	0.4973	0.5426
6.1510	0.5202	0.4973	0.5426
6.1540	0.5202	0.4973	0.5426
6.1560	0.5202	0.4973	0.5426
6.1570	0.5196	0.4967	0.5420
6.1620	0.5196	0.4967	0.5420
6.1630	0.5196	0.4967	0.5420
6.1650	0.5196	0.4967	0.5420
6.1680	0.5196	0.4967	0.5420
6.1700	0.5190	0.4961	0.5415
6.1710	0.5190	0.4961	0.5415
6.1730	0.5190	0.4961	0.5415
6.1810	0.5190	0.4961	0.5415
6.1840	0.5190	0.4961	0.5415
6.1860	0.5190	0.4961	0.5415
6.1870	0.5190	0.4961	0.5415
6.1920	0.5190	0.4961	0.5415
6.1930	0.5190	0.4961	0.5415
6.2010	0.5184	0.4955	0.5409
6.2060	0.5178	0.4949	0.5403
6.2080	0.5178	0.4949	0.5403
6.2090	0.5178	0.4949	0.5403
6.2110	0.5178	0.4949	0.5403
6.2140	0.5178	0.4949	0.5403
6.2170	0.5178	0.4949	0.5403
6.2190	0.5178	0.4949	0.5403
6.2200	0.5178	0.4949	0.5403
6.2220	0.5178	0.4949	0.5403
6.2250	0.5178	0.4949	0.5403
6.2340	0.5178	0.4949	0.5403
6.2370	0.5172	0.4943	0.5397
6.2390	0.5172	0.4943	0.5397
6.2440	0.5172	0.4943	0.5397
6.2450	0.5172	0.4943	0.5397
6.2480	0.5166	0.4937	0.5391
6.2500	0.5166	0.4937	0.5391
6.2520	0.5160	0.4931	0.5385
6.2550	0.5154	0.4925	0.5378
6.2560	0.5154	0.4925	0.5378
6.2610	0.5154	0.4925	0.5378
6.2630	0.5154	0.4925	0.5378
6.2660	0.5154	0.4925	0.5378
6.2670	0.5154	0.4925	0.5378
6.2720	0.5154	0.4925	0.5378
6.2750	0.5154	0.4925	0.5378
6.2770	0.5148	0.4918	0.5372
6.2800	0.5148	0.4918	0.5372
6.2830	0.5148	0.4918	0.5372
6.2850	0.5148	0.4918	0.5372
6.2860	0.5148	0.4918	0.5372
6.2910	0.5148	0.4918	0.5372
6.2940	0.5148	0.4918	0.5372
6.2960	0.5148	0.4918	0.5372
6.2970	0.5148	0.4918	0.5372
6.3020	0.5142	0.4912	0.5366
6.3080	0.5135	0.4906	0.5360
6.3100	0.5135	0.4906	0.5360
6.3130	0.5135	0.4906	0.5360
6.3150	0.5129	0.4899	0.5354
6.3160	0.5129	0.4899	0.5354
6.3180	0.5129	0.4899	0.5354
6.3210	0.5129	0.4899	0.5354
6.3230	0.5129	0.4899	0.5354
6.3270	0.5123	0.4893	0.5347
6.3282	0.5116	0.4886	0.5341
6.3320	0.5116	0.4886	0.5341
6.3350	0.5116	0.4886	0.5341
6.3430	0.5116	0.4886	0.5341
6.3460	0.5116	0.4886	0.5341
6.3480	0.5116	0.4886	0.5341
6.3490	0.5116	0.4886	0.5341
6.3540	0.5116	0.4886	0.5341
6.3570	0.5116	0.4886	0.5341
6.3590	0.5116	0.4886	0.5341
6.3620	0.5110	0.4880	0.5335
6.3631	0.5103	0.4873	0.5328
6.3650	0.5103	0.4873	0.5328
6.3680	0.5103	0.4873	0.5328
6.3730	0.5103	0.4873	0.5328
6.3760	0.5097	0.4867	0.5322
6.3790	0.5097	0.4867	0.5322
6.3810	0.5090	0.4860	0.5315
6.3840	0.5090	0.4860	0.5315
6.3860	0.5090	0.4860	0.5315
6.3870	0.5090	0.4860	0.5315
6.3900	0.5090	0.4860	0.5315
6.3920	0.5090	0.4860	0.5315
6.3930	0.5090	0.4860	0.5315
6.3950	0.5090	0.4860	0.5315
6.3980	0.5083	0.4853	0.5309
6.4000	0.5083	0.4853	0.5309
6.4010	0.5083	0.4853	0.5309
6.4030	0.5083	0.4853	0.5309
6.4060	0.5083	0.4853	0.5309
6.4090	0.5083	0.4853	0.5309
6.4140	0.5077	0.4847	0.5302
6.4190	0.5077	0.4847	0.5302
6.4220	0.5077	0.4847	0.5302
6.4230	0.5077	0.4847	0.5302
6.4270	0.5077	0.4847	0.5302
6.4310	0.5077	0.4847	0.5302
6.4330	0.5077	0.4847	0.5302
6.4340	0.5077	0.4847	0.5302
6.4360	0.5077	0.4847	0.5302
6.4390	0.5077	0.4847	0.5302
6.4410	0.5077	0.4847	0.5302
6.4450	0.5077	0.4847	0.5302
6.4470	0.5077	0.4847	0.5302
6.4500	0.5077	0.4847	0.5302
6.4530	0.5077	0.4847	0.5302
6.4550	0.5077	0.4847	0.5302
6.4580	0.5077	0.4847	0.5302
6.4630	0.5077	0.4847	0.5302
6.4660	0.5070	0.4840	0.5295
6.4670	0.5070	0.4840	0.5295
6.4690	0.5070	0.4840	0.5295
6.4740	0.5070	0.4840	0.5295
6.4770	0.5063	0.4832	0.5288
6.4780	0.5063	0.4832	0.5288
6.4800	0.5056	0.4825	0.5281
6.4830	0.5056	0.4825	0.5281
6.4880	0.5056	0.4825	0.5281
6.4890	0.5056	0.4825	0.5281
6.4940	0.5056	0.4825	0.5281
6.4960	0.5049	0.4818	0.5274
6.4969	0.5042	0.4811	0.5267
6.4990	0.5042	0.4811	0.5267
6.5020	0.5042	0.4811	0.5267
6.5040	0.5042	0.4811	0.5267
6.5050	0.5042	0.4811	0.5267
6.5070	0.5042	0.4811	0.5267
6.5100	0.5042	0.4811	0.5267
6.5110	0.5042	0.4811	0.5267
6.5130	0.5042	0.4811	0.5267
6.5150	0.5042	0.4811	0.5267
6.5180	0.5042	0.4811	0.5267
6.5190	0.5042	0.4811	0.5267
6.5210	0.5034	0.4804	0.5260
6.5240	0.5027	0.4796	0.5253
6.5260	0.5027	0.4796	0.5253
6.5320	0.5027	0.4796	0.5253
6.5340	0.5027	0.4796	0.5253
6.5350	0.5027	0.4796	0.5253
6.5400	0.5027	0.4796	0.5253
6.5430	0.5027	0.4796	0.5253
6.5460	0.5027	0.4796	0.5253
6.5480	0.5027	0.4796	0.5253
6.5490	0.5027	0.4796	0.5253
6.5540	0.5027	0.4796	0.5253
6.5560	0.5027	0.4796	0.5253
6.5570	0.5027	0.4796	0.5253
6.5600	0.5027	0.4796	0.5253
6.5620	0.5027	0.4796	0.5253
6.5650	0.5027	0.4796	0.5253
6.5680	0.5027	0.4796	0.5253
6.5700	0.5027	0.4796	0.5253
6.5760	0.5027	0.4796	0.5253
6.5790	0.5019	0.4789	0.5246
6.5860	0.5019	0.4789	0.5246
6.5870	0.5019	0.4789	0.5246
6.5890	0.5019	0.4789	0.5246
6.5920	0.5019	0.4789	0.5246
6.5950	0.5019	0.4789	0.5246
6.6010	0.5019	0.4789	0.5246
6.6030	0.5019	0.4789	0.5246
6.6060	0.5019	0.4789	0.5246
6.6080	0.5019	0.4789	0.5246
6.6090	0.5019	0.4789	0.5246
6.6110	0.5019	0.4789	0.5246
6.6140	0.5019	0.4789	0.5246
6.6190	0.5019	0.4789	0.5246
6.6200	0.5019	0.4789	0.5246
6.6220	0.5019	0.4789	0.5246
6.6230	0.5019	0.4789	0.5246
6.6250	0.5012	0.4780	0.5238
6.6260	0.5012	0.4780	0.5238
6.6280	0.5004	0.4772	0.5230
6.6300	0.5004	0.4772	0.5230
6.6310	0.5004	0.4772	0.5230
6.6340	0.5004	0.4772	0.5230
6.6360	0.5004	0.4772	0.5230
6.6380	0.5004	0.4772	0.5230
6.6390	0.5004	0.4772	0.5230
6.6410	0.4996	0.4764	0.5222
6.6420	0.4987	0.4756	0.5214
6.6440	0.4987	0.4756	0.5214
6.6450	0.4987	0.4756	0.5214
6.6470	0.4987	0.4756	0.5214
6.6480	0.4987	0.4756	0.5214
6.6500	0.4987	0.4756	0.5214
6.6560	0.4987	0.4756	0.5214
6.6580	0.4979	0.4748	0.5206
6.6630	0.4979	0.4748	0.5206
6.6660	0.4979	0.4748	0.5206
6.6670	0.4979	0.4748	0.5206
6.6690	0.4979	0.4748	0.5206
6.6720	0.4971	0.4739	0.5198
6.6770	0.4971	0.4739	0.5198
6.6800	0.4971	0.4739	0.5198
6.6880	0.4963	0.4730	0.5190
6.6910	0.4963	0.4730	0.5190
6.6930	0.4963	0.4730	0.5190
6.6970	0.4963	0.4730	0.5190
6.6990	0.4963	0.4730	0.5190
6.7020	0.4963	0.4730	0.5190
6.7100	0.4963	0.4730	0.5190
6.7110	0.4963	0.4730	0.5190
6.7160	0.4963	0.4730	0.5190
6.7180	0.4963	0.4730	0.5190
6.7190	0.4963	0.4730	0.5190
6.7210	0.4963	0.4730	0.5190
6.7320	0.4963	0.4730	0.5190
6.7350	0.4963	0.4730	0.5190
6.7370	0.4963	0.4730	0.5190
6.7400	0.4963	0.4730	0.5190
6.7430	0.4963	0.4730	0.5190
6.7460	0.4963	0.4730	0.5190
6.7490	0.4963	0.4730	0.5190
6.7510	0.4963	0.4730	0.5190
6.7540	0.4963	0.4730	0.5190
6.7590	0.4963	0.4730	0.5190
6.7620	0.4963	0.4730	0.5190
6.7640	0.4963	0.4730	0.5190
6.7650	0.4963	0.4730	0.5190
6.7680	0.4963	0.4730	0.5190
6.7700	0.4963	0.4730	0.5190
6.7730	0.4963	0.4730	0.5190
6.7750	0.4963	0.4730	0.5190
6.7760	0.4963	0.4730	0.5190
6.7790	0.4963	0.4730	0.5190
6.7810	0.4963	0.4730	0.5190
6.7840	0.4963	0.4730	0.5190
6.7870	0.4963	0.4730	0.5190
6.7890	0.4963	0.4730	0.5190
6.7950	0.4963	0.4730	0.5190
6.7970	0.4963	0.4730	0.5190
6.8000	0.4963	0.4730	0.5190
6.8030	0.4963	0.4730	0.5190
6.8060	0.4963	0.4730	0.5190
6.8090	0.4953	0.4721	0.5181
6.8140	0.4953	0.4721	0.5181
6.8170	0.4944	0.4711	0.5172
6.8190	0.4935	0.4702	0.5163
6.8220	0.4935	0.4702	0.5163
6.8230	0.4935	0.4702	0.5163
6.8260	0.4925	0.4692	0.5154
6.8300	0.4925	0.4692	0.5154
6.8310	0.4925	0.4692	0.5154
6.8360	0.4916	0.4682	0.5145
6.8390	0.4916	0.4682	0.5145
6.8410	0.4916	0.4682	0.5145
6.8470	0.4916	0.4682	0.5145
6.8500	0.4916	0.4682	0.5145
6.8520	0.4916	0.4682	0.5145
6.8530	0.4916	0.4682	0.5145
6.8580	0.4916	0.4682	0.5145
6.8670	0.4916	0.4682	0.5145
6.8710	0.4916	0.4682	0.5145
6.8750	0.4916	0.4682	0.5145
6.8770	0.4906	0.4672	0.5136
6.8800	0.4906	0.4672	0.5136
6.8930	0.4906	0.4672	0.5136
6.8940	0.4906	0.4672	0.5136
6.8990	0.4906	0.4672	0.5136
6.9040	0.4906	0.4672	0.5136
6.9080	0.4906	0.4672	0.5136
6.9100	0.4906	0.4672	0.5136
6.9120	0.4906	0.4672	0.5136
6.9150	0.4906	0.4672	0.5136
6.9160	0.4906	0.4672	0.5136
6.9180	0.4906	0.4672	0.5136
6.9210	0.4906	0.4672	0.5136
6.9240	0.4906	0.4672	0.5136
6.9290	0.4906	0.4672	0.5136
6.9320	0.4906	0.4672	0.5136
6.9350	0.4896	0.4662	0.5126
6.9370	0.4896	0.4662	0.5126
6.9380	0.4896	0.4662	0.5126
6.9430	0.4896	0.4662	0.5126
6.9450	0.4896	0.4662	0.5126
6.9510	0.4896	0.4662	0.5126
6.9590	0.4896	0.4662	0.5126
6.9620	0.4896	0.4662	0.5126
6.9650	0.4896	0.4662	0.5126
6.9730	0.4896	0.4662	0.5126
6.9790	0.4896	0.4662	0.5126
6.9810	0.4896	0.4662	0.5126
6.9890	0.4896	0.4662	0.5126
6.9920	0.4896	0.4662	0.5126
6.9950	0.4896	0.4662	0.5126
7.0000	0.4896	0.4662	0.5126
7.0030	0.4896	0.4662	0.5126
7.0040	0.4896	0.4662	0.5126
7.0060	0.4896	0.4662	0.5126
7.0090	0.4896	0.4662	0.5126
7.0110	0.4896	0.4662	0.5126
7.0120	0.4896	0.4662	0.5126
7.0140	0.4896	0.4662	0.5126
7.0220	0.4896	0.4662	0.5126
7.0250	0.4896	0.4662	0.5126
7.0280	0.4896	0.4662	0.5126
7.0300	0.4896	0.4662	0.5126
7.0310	0.4896	0.4662	0.5126
7.0360	0.4896	0.4662	0.5126
7.0370	0.4896	0.4662	0.5126
7.0380	0.4896	0.4662	0.5126
7.0410	0.4896	0.4662	0.5126
7.0420	0.4896	0.4662	0.5126
7.0440	0.4885	0.4650	0.5115
7.0470	0.4885	0.4650	0.5115
7.0500	0.4885	0.4650	0.5115
7.0560	0.4885	0.4650	0.5115
7.0610	0.4885	0.4650	0.5115
7.0630	0.4885	0.4650	0.5115
7.0640	0.4885	0.4650	0.5115
7.0660	0.4885	0.4650	0.5115
7.0670	0.4885	0.4650	0.5115
7.0720	0.4885	0.4650	0.5115
7.0740	0.4885	0.4650	0.5115
7.0780	0.4885	0.4650	0.5115
7.0800	0.4885	0.4650	0.5115
7.0830	0.4885	0.4650	0.5115
7.0850	0.4885	0.4650	0.5115
7.0860	0.4885	0.4650	0.5115
7.0880	0.4873	0.4638	0.5104
7.0890	0.4873	0.4638	0.5104
7.0910	0.4873	0.4638	0.5104
7.0940	0.4873	0.4638	0.5104
7.0960	0.4873	0.4638	0.5104
7.1010	0.4873	0.4638	0.5104
7.1020	0.4861	0.4625	0.5093
7.1040	0.4861	0.4625	0.5093
7.1070	0.4861	0.4625	0.5093
7.1100	0.4861	0.4625	0.5093
7.1130	0.4849	0.4612	0.5081
7.1180	0.4849	0.4612	0.5081
7.1190	0.4849	0.4612	0.5081
7.1210	0.4849	0.4612	0.5081
7.1240	0.4849	0.4612	0.5081
7.1260	0.4849	0.4612	0.5081
7.1290	0.4849	0.4612	0.5081
7.1340	0.4849	0.4612	0.5081
7.1370	0.4849	0.4612	0.5081
7.1380	0.4849	0.4612	0.5081
7.1400	0.4849	0.4612	0.5081
7.1430	0.4849	0.4612	0.5081
7.1450	0.4849	0.4612	0.5081
7.1460	0.4849	0.4612	0.5081
7.1480	0.4849	0.4612	0.5081
7.1490	0.4849	0.4612	0.5081
7.1510	0.4849	0.4612	0.5081
7.1540	0.4849	0.4612	0.5081
7.1560	0.4849	0.4612	0.5081
7.1570	0.4849	0.4612	0.5081
7.1590	0.4849	0.4612	0.5081
7.1600	0.4849	0.4612	0.5081
7.1620	0.4849	0.4612	0.5081
7.1650	0.4849	0.4612	0.5081
7.1760	0.4849	0.4612	0.5081
7.1840	0.4849	0.4612	0.5081
7.1860	0.4849	0.4612	0.5081
7.1870	0.4849	0.4612	0.5081
7.1930	0.4849	0.4612	0.5081
7.1950	0.4849	0.4612	0.5081
7.1980	0.4849	0.4612	0.5081
7.2010	0.4849	0.4612	0.5081
7.2060	0.4849	0.4612	0.5081
7.2080	0.4849	0.4612	0.5081
7.2090	0.4849	0.4612	0.5081
7.2120	0.4849	0.4612	0.5081
7.2140	0.4849	0.4612	0.5081
7.2170	0.4849	0.4612	0.5081
7.2220	0.4835	0.4597	0.5068
7.2230	0.4821	0.4583	0.5055
7.2250	0.4821	0.4583	0.5055
7.2260	0.4821	0.4583	0.5055
7.2280	0.4807	0.4567	0.5042
7.2330	0.4807	0.4567	0.5042
7.2340	0.4807	0.4567	0.5042
7.2380	0.4807	0.4567	0.5042
7.2390	0.4807	0.4567	0.5042
7.2410	0.4807	0.4567	0.5042
7.2470	0.4807	0.4567	0.5042
7.2500	0.4807	0.4567	0.5042
7.2550	0.4792	0.4552	0.5028
7.2580	0.4792	0.4552	0.5028
7.2610	0.4777	0.4536	0.5014
7.2640	0.4777	0.4536	0.5014
7.2660	0.4777	0.4536	0.5014
7.2720	0.4777	0.4536	0.5014
7.2800	0.4777	0.4536	0.5014
7.2830	0.4777	0.4536	0.5014
7.2860	0.4777	0.4536	0.5014
7.2940	0.4777	0.4536	0.5014
7.2960	0.4777	0.4536	0.5014
7.2970	0.4777	0.4536	0.5014
7.3000	0.4777	0.4536	0.5014
7.3020	0.4777	0.4536	0.5014
7.3050	0.4777	0.4536	0.5014
7.3070	0.4777	0.4536	0.5014
7.3100	0.4777	0.4536	0.5014
7.3190	0.4777	0.4536	0.5014
7.3210	0.4777	0.4536	0.5014
7.3260	0.4777	0.4536	0.5014
7.3290	0.4777	0.4536	0.5014
7.3320	0.4777	0.4536	0.5014
7.3340	0.4777	0.4536	0.5014
7.3350	0.4777	0.4536	0.5014
7.3380	0.4777	0.4536	0.5014
7.3400	0.4777	0.4536	0.5014
7.3430	0.4777	0.4536	0.5014
7.3450	0.4777	0.4536	0.5014
7.3460	0.4777	0.4536	0.5014
7.3480	0.4777	0.4536	0.5014
7.3520	0.4777	0.4536	0.5014
7.3560	0.4777	0.4536	0.5014
7.3590	0.4777	0.4536	0.5014
7.3620	0.4777	0.4536	0.5014
7.3640	0.4777	0.4536	0.5014
7.3650	0.4777	0.4536	0.5014
7.3700	0.4777	0.4536	0.5014
7.3760	0.4759	0.4516	0.4998
7.3780	0.4759	0.4516	0.4998
7.3790	0.4742	0.4497	0.4982
7.3810	0.4742	0.4497	0.4982
7.3820	0.4742	0.4497	0.4982
7.3840	0.4742	0.4497	0.4982
7.3890	0.4742	0.4497	0.4982
7.3900	0.4742	0.4497	0.4982
7.3920	0.4742	0.4497	0.4982
7.3930	0.4742	0.4497	0.4982
7.3950	0.4742	0.4497	0.4982
7.3980	0.4742	0.4497	0.4982
7.4010	0.4742	0.4497	0.4982
7.4030	0.4742	0.4497	0.4982
7.4060	0.4742	0.4497	0.4982
7.4090	0.4742	0.4497	0.4982
7.4170	0.4742	0.4497	0.4982
7.4200	0.4742	0.4497	0.4982
7.4220	0.4742	0.4497	0.4982
7.4300	0.4742	0.4497	0.4982
7.4310	0.4722	0.4475	0.4964
7.4321	0.4702	0.4453	0.4946
7.4340	0.4702	0.4453	0.4946
7.4360	0.4702	0.4453	0.4946
7.4390	0.4702	0.4453	0.4946
7.4470	0.4702	0.4453	0.4946
7.4490	0.4682	0.4431	0.4928
7.4500	0.4682	0.4431	0.4928
7.4520	0.4682	0.4431	0.4928
7.4580	0.4682	0.4431	0.4928
7.4630	0.4682	0.4431	0.4928
7.4690	0.4682	0.4431	0.4928
7.4710	0.4682	0.4431	0.4928
7.4720	0.4682	0.4431	0.4928
7.4750	0.4682	0.4431	0.4928
7.4800	0.4682	0.4431	0.4928
7.4830	0.4682	0.4431	0.4928
7.4860	0.4682	0.4431	0.4928
7.4890	0.4682	0.4431	0.4928
7.4930	0.4682	0.4431	0.4928
7.4940	0.4682	0.4431	0.4928
7.4960	0.4682	0.4431	0.4928
7.5020	0.4682	0.4431	0.4928
7.5040	0.4682	0.4431	0.4928
7.5050	0.4682	0.4431	0.4928
7.5120	0.4682	0.4431	0.4928
7.5130	0.4682	0.4431	0.4928
7.5180	0.4682	0.4431	0.4928
7.5210	0.4682	0.4431	0.4928
7.5270	0.4682	0.4431	0.4928
7.5290	0.4682	0.4431	0.4928
7.5430	0.4682	0.4431	0.4928
7.5460	0.4682	0.4431	0.4928
7.5480	0.4682	0.4431	0.4928
7.5490	0.4682	0.4431	0.4928
7.5530	0.4682	0.4431	0.4928
7.5540	0.4682	0.4431	0.4928
7.5570	0.4682	0.4431	0.4928
7.5600	0.4682	0.4431	0.4928
7.5620	0.4656	0.4402	0.4906
7.5650	0.4656	0.4402	0.4906
7.5670	0.4656	0.4402	0.4906
7.5700	0.4656	0.4402	0.4906
7.5710	0.4656	0.4402	0.4906
7.5730	0.4656	0.4402	0.4906
7.5740	0.4656	0.4402	0.4906
7.5760	0.4630	0.4372	0.4884
7.5790	0.4630	0.4372	0.4884
7.5810	0.4630	0.4372	0.4884
7.5820	0.4630	0.4372	0.4884
7.5860	0.4630	0.4372	0.4884
7.5870	0.4630	0.4372	0.4884
7.5980	0.4630	0.4372	0.4884
7.6010	0.4630	0.4372	0.4884
7.6030	0.4630	0.4372	0.4884
7.6040	0.4630	0.4372	0.4884
7.6080	0.4630	0.4372	0.4884
7.6120	0.4630	0.4372	0.4884
7.6190	0.4630	0.4372	0.4884
7.6220	0.4630	0.4372	0.4884
7.6230	0.4630	0.4372	0.4884
7.6250	0.4630	0.4372	0.4884
7.6280	0.4630	0.4372	0.4884
7.6330	0.4630	0.4372	0.4884
7.6340	0.4630	0.4372	0.4884
7.6360	0.4630	0.4372	0.4884
7.6390	0.4630	0.4372	0.4884
7.6440	0.4630	0.4372	0.4884
7.6470	0.4630	0.4372	0.4884
7.6500	0.4630	0.4372	0.4884
7.6520	0.4630	0.4372	0.4884
7.6550	0.4597	0.4332	0.4857
7.6640	0.4597	0.4332	0.4857
7.6670	0.4597	0.4332	0.4857
7.6690	0.4597	0.4332	0.4857
7.6740	0.4597	0.4332	0.4857
7.6770	0.4597	0.4332	0.4857
7.6800	0.4597	0.4332	0.4857
7.6830	0.4597	0.4332	0.4857
7.6860	0.4597	0.4332	0.4857
7.6940	0.4597	0.4332	0.4857
7.6970	0.4597	0.4332	0.4857
7.7020	0.4597	0.4332	0.4857
7.7050	0.4597	0.4332	0.4857
7.7070	0.4597	0.4332	0.4857
7.7100	0.4597	0.4332	0.4857
7.7110	0.4597	0.4332	0.4857
7.7120	0.4597	0.4332	0.4857
7.7160	0.4597	0.4332	0.4857
7.7210	0.4597	0.4332	0.4857
7.7300	0.4597	0.4332	0.4857
7.7350	0.4597	0.4332	0.4857
7.7430	0.4597	0.4332	0.4857
7.7460	0.4597	0.4332	0.4857
7.7490	0.4597	0.4332	0.4857
7.7510	0.4597	0.4332	0.4857
7.7540	0.4597	0.4332	0.4857
7.7560	0.4597	0.4332	0.4857
7.7590	0.4597	0.4332	0.4857
7.7620	0.4597	0.4332	0.4857
7.7650	0.4597	0.4332	0.4857
7.7680	0.4547	0.4268	0.4822
7.7750	0.4547	0.4268	0.4822
7.7760	0.4547	0.4268	0.4822
7.7780	0.4547	0.4268	0.4822
7.7840	0.4547	0.4268	0.4822
7.7920	0.4547	0.4268	0.4822
7.7950	0.4547	0.4268	0.4822
7.8060	0.4547	0.4268	0.4822
7.8080	0.4547	0.4268	0.4822
7.8090	0.4547	0.4268	0.4822
7.8110	0.4547	0.4268	0.4822
7.8140	0.4547	0.4268	0.4822
7.8150	0.4547	0.4268	0.4822
7.8160	0.4547	0.4268	0.4822
7.8170	0.4547	0.4268	0.4822
7.8230	0.4547	0.4268	0.4822
7.8250	0.4484	0.4182	0.4781
7.8280	0.4484	0.4182	0.4781
7.8360	0.4484	0.4182	0.4781
7.8490	0.4484	0.4182	0.4781
7.8530	0.4484	0.4182	0.4781
7.8610	0.4484	0.4182	0.4781
7.8630	0.4484	0.4182	0.4781
7.8660	0.4484	0.4182	0.4781
7.8710	0.4484	0.4182	0.4781
7.8720	0.4484	0.4182	0.4781
7.8740	0.4484	0.4182	0.4781
7.8800	0.4484	0.4182	0.4781
7.8860	0.4484	0.4182	0.4781
7.8880	0.4484	0.4182	0.4781
7.8970	0.4484	0.4182	0.4781
7.8990	0.4484	0.4182	0.4781
7.9100	0.4484	0.4182	0.4781
7.9130	0.4484	0.4182	0.4781
7.9180	0.4484	0.4182	0.4781
7.9240	0.4484	0.4182	0.4781
7.9260	0.4387	0.4035	0.4732
7.9270	0.4387	0.4035	0.4732
7.9320	0.4387	0.4035	0.4732
7.9350	0.4387	0.4035	0.4732
7.9380	0.4387	0.4035	0.4732
7.9460	0.4387	0.4035	0.4732
7.9570	0.4387	0.4035	0.4732
7.9640	0.4387	0.4035	0.4732
7.9670	0.4387	0.4035	0.4732
7.9680	0.4387	0.4035	0.4732
7.9700	0.4387	0.4035	0.4732
7.9760	0.4387	0.4035	0.4732
7.9890	0.4387	0.4035	0.4732
8.0000	0.4387	0.4035	0.4732
8.0060	0.4387	0.4035	0.4732
8.0090	0.4387	0.4035	0.4732
8.0110	0.4387	0.4035	0.4732
8.0200	0.4387	0.4035	0.4732
8.0250	0.4387	0.4035	0.4732
8.0280	0.4387	0.4035	0.4732
8.0330	0.4387	0.4035	0.4732
8.0410	0.4387	0.4035	0.4732
8.0420	0.4387	0.4035	0.4732
8.0440	0.4387	0.4035	0.4732
8.0470	0.4387	0.4035	0.4732
8.0640	0.4387	0.4035	0.4732
8.0660	0.4387	0.4035	0.4732
8.0770	0.4387	0.4035	0.4732
8.0800	0.4387	0.4035	0.4732
8.0830	0.4387	0.4035	0.4732
8.0990	0.4387	0.4035	0.4732
8.1260	0.4387	0.4035	0.4732
8.1350	0.4387	0.4035	0.4732
8.1400	0.4387	0.4035	0.4732
8.1450	0.4387	0.4035	0.4732
8.1510	0.4387	0.4035	0.4732
8.1570	0.4387	0.4035	0.4732
8.1600	0.4387	0.4035	0.4732
8.1620	0.4387	0.4035	0.4732
8.4820	0.4387	0.4035	0.4732


==> data/exps/TRACE_SySurv_KM.tsv <==
x	y	y_c0	y_c1
0.0065	0.9979	0.9850	0.9997
0.0090	0.9979	0.9850	0.9997
0.0093	0.9957	0.9831	0.9989
0.0190	0.9957	0.9831	0.9989
0.0200	0.9957	0.9831	0.9989
0.0250	0.9957	0.9831	0.9989
0.0280	0.9957	0.9831	0.9989
0.0367	0.9936	0.9802	0.9979
0.0514	0.9914	0.9773	0.9968
0.0621	0.9893	0.9744	0.9955
0.0640	0.9871	0.9716	0.9942
0.1040	0.9850	0.9687	0.9928
0.1070	0.9828	0.9659	0.9914
0.1260	0.9807	0.9631	0.9899
0.1490	0.9785	0.9604	0.9884
0.1496	0.9763	0.9577	0.9868
0.1510	0.9742	0.9550	0.9853
0.1780	0.9720	0.9523	0.9837
0.1920	0.9699	0.9497	0.9820
0.2260	0.9677	0.9470	0.9804
0.2520	0.9656	0.9444	0.9788
0.2707	0.9634	0.9418	0.9771
0.3130	0.9613	0.9392	0.9754
0.3900	0.9591	0.9366	0.9737
0.4410	0.9569	0.9341	0.9720
0.4509	0.9548	0.9315	0.9703
0.4850	0.9526	0.9290	0.9686
0.5700	0.9505	0.9264	0.9668
0.8010	0.9483	0.9239	0.9651
0.8170	0.9462	0.9214	0.9633
0.8440	0.9440	0.9189	0.9615
0.8520	0.9419	0.9164	0.9598
1.0757	0.9397	0.9139	0.9580
1.2690	0.9375	0.9114	0.9562
1.2800	0.9354	0.9089	0.9544
1.3270	0.9332	0.9064	0.9526
1.3450	0.9311	0.9039	0.9508
1.3700	0.9289	0.9015	0.9489
1.3760	0.9268	0.8990	0.9471
1.4490	0.9246	0.8966	0.9453
1.5050	0.9225	0.8941	0.9434
1.5750	0.9203	0.8917	0.9416
1.7590	0.9181	0.8893	0.9398
1.8090	0.9160	0.8868	0.9379
1.8310	0.9138	0.8844	0.9361
1.8390	0.9117	0.8820	0.9342
1.9070	0.9095	0.8796	0.9323
1.9120	0.9074	0.8771	0.9305
1.9840	0.9052	0.8747	0.9286
2.1297	0.9031	0.8723	0.9267
2.1790	0.9009	0.8699	0.9248
2.1980	0.8988	0.8675	0.9229
2.2930	0.8966	0.8651	0.9210
2.2960	0.8944	0.8628	0.9192
2.4206	0.8923	0.8604	0.9173
2.4340	0.8901	0.8580	0.9154
2.5860	0.8880	0.8556	0.9135
2.6720	0.8858	0.8532	0.9116
2.7670	0.8837	0.8509	0.9096
2.7959	0.8815	0.8485	0.9077
2.7980	0.8794	0.8461	0.9058
2.8880	0.8772	0.8438	0.9039
2.9050	0.8750	0.8414	0.9020
3.0030	0.8729	0.8390	0.9000
3.0060	0.8707	0.8367	0.8981
3.0250	0.8686	0.8343	0.8962
3.0690	0.8664	0.8320	0.8943
3.2110	0.8643	0.8296	0.8923
3.2250	0.8621	0.8273	0.8904
3.2820	0.8600	0.8249	0.8884
3.3370	0.8578	0.8226	0.8865
3.4440	0.8556	0.8203	0.8846
3.5000	0.8535	0.8179	0.8826
3.5130	0.8513	0.8156	0.8807
3.5270	0.8492	0.8133	0.8787
3.5365	0.8470	0.8109	0.8768
3.6102	0.8449	0.8086	0.8748
3.7300	0.8427	0.8063	0.8728
3.7350	0.8406	0.8040	0.8709
3.8140	0.8384	0.8016	0.8689
3.8170	0.8362	0.7993	0.8669
3.9320	0.8341	0.7970	0.8650
3.9380	0.8341	0.7970	0.8650
4.0370	0.8319	0.7947	0.8630
4.0470	0.8298	0.7924	0.8610
4.2690	0.8276	0.7901	0.8591
4.4630	0.8255	0.7877	0.8571
4.6090	0.8233	0.7854	0.8551
4.7320	0.8211	0.7831	0.8531
4.7570	0.8190	0.7808	0.8511
4.8280	0.8168	0.7785	0.8491
4.9260	0.8146	0.7762	0.8471
5.0280	0.8125	0.7739	0.8452
5.1070	0.8103	0.7716	0.8432
5.1920	0.8082	0.7693	0.8412
5.2310	0.8060	0.7670	0.8392
5.3020	0.8038	0.7647	0.8372
5.3148	0.8017	0.7624	0.8352
5.3870	0.7995	0.7601	0.8332
5.4390	0.7974	0.7578	0.8312
5.5070	0.7952	0.7555	0.8292
5.5210	0.7930	0.7532	0.8272
5.6110	0.7909	0.7510	0.8252
5.6690	0.7887	0.7487	0.8231
5.6770	0.7866	0.7464	0.8211
5.8420	0.7844	0.7441	0.8191
5.8440	0.7822	0.7418	0.8171
5.8446	0.7801	0.7395	0.8151
5.8940	0.7779	0.7373	0.8131
5.9430	0.7758	0.7350	0.8111
5.9980	0.7758	0.7350	0.8111
6.0030	0.7758	0.7350	0.8111
6.0090	0.7758	0.7350	0.8111
6.0110	0.7758	0.7350	0.8111
6.0170	0.7758	0.7350	0.8111
6.0330	0.7758	0.7350	0.8111
6.0360	0.7758	0.7350	0.8111
6.0580	0.7758	0.7350	0.8111
6.0660	0.7758	0.7350	0.8111
6.0690	0.7758	0.7350	0.8111
6.0830	0.7758	0.7350	0.8111
6.0940	0.7758	0.7350	0.8111
6.1050	0.7758	0.7350	0.8111
6.1070	0.7735	0.7326	0.8090
6.1130	0.7735	0.7326	0.8090
6.1180	0.7735	0.7326	0.8090
6.1240	0.7735	0.7326	0.8090
6.1260	0.7735	0.7326	0.8090
6.1270	0.7735	0.7326	0.8090
6.1290	0.7735	0.7326	0.8090
6.1320	0.7735	0.7326	0.8090
6.1370	0.7735	0.7326	0.8090
6.1450	0.7735	0.7326	0.8090
6.1480	0.7735	0.7326	0.8090
6.1540	0.7735	0.7326	0.8090
6.1620	0.7735	0.7326	0.8090
6.1650	0.7735	0.7326	0.8090
6.1680	0.7735	0.7326	0.8090
6.1710	0.7735	0.7326	0.8090
6.1730	0.7735	0.7326	0.8090
6.1810	0.7735	0.7326	0.8090
6.1920	0.7735	0.7326	0.8090
6.2090	0.7735	0.7326	0.8090
6.2140	0.7735	0.7326	0.8090
6.2200	0.7735	0.7326	0.8090
6.2340	0.7735	0.7326	0.8090
6.2390	0.7735	0.7326	0.8090
6.2610	0.7735	0.7326	0.8090
6.2660	0.7735	0.7326	0.8090
6.2800	0.7735	0.7326	0.8090
6.2970	0.7735	0.7326	0.8090
6.3020	0.7710	0.7299	0.8066
6.3080	0.7710	0.7299	0.8066
6.3130	0.7710	0.7299	0.8066
6.3150	0.7710	0.7299	0.8066
6.3160	0.7710	0.7299	0.8066
6.3180	0.7710	0.7299	0.8066
6.3270	0.7684	0.7271	0.8043
6.3350	0.7684	0.7271	0.8043
6.3480	0.7684	0.7271	0.8043
6.3490	0.7684	0.7271	0.8043
6.3540	0.7684	0.7271	0.8043
6.3590	0.7684	0.7271	0.8043
6.3620	0.7684	0.7271	0.8043
6.3680	0.7684	0.7271	0.8043
6.3730	0.7684	0.7271	0.8043
6.3870	0.7684	0.7271	0.8043
6.4030	0.7684	0.7271	0.8043
6.4090	0.7684	0.7271	0.8043
6.4140	0.7657	0.7242	0.8018
6.4220	0.7657	0.7242	0.8018
6.4230	0.7657	0.7242	0.8018
6.4310	0.7657	0.7242	0.8018
6.4330	0.7657	0.7242	0.8018
6.4340	0.7657	0.7242	0.8018
6.4360	0.7657	0.7242	0.8018
6.4390	0.7657	0.7242	0.8018
6.4410	0.7657	0.7242	0.8018
6.4530	0.7657	0.7242	0.8018
6.4630	0.7657	0.7242	0.8018
6.4670	0.7657	0.7242	0.8018
6.4690	0.7657	0.7242	0.8018
6.4780	0.7657	0.7242	0.8018
6.4890	0.7657	0.7242	0.8018
6.4960	0.7657	0.7242	0.8018
6.5020	0.7657	0.7242	0.8018
6.5040	0.7657	0.7242	0.8018
6.5070	0.7657	0.7242	0.8018
6.5100	0.7657	0.7242	0.8018
6.5130	0.7657	0.7242	0.8018
6.5150	0.7657	0.7242	0.8018
6.5180	0.7657	0.7242	0.8018
6.5190	0.7657	0.7242	0.8018
6.5350	0.7657	0.7242	0.8018
6.5540	0.7657	0.7242	0.8018
6.5570	0.7657	0.7242	0.8018
6.5650	0.7657	0.7242	0.8018
6.5680	0.7657	0.7242	0.8018
6.5700	0.7657	0.7242	0.8018
6.5860	0.7657	0.7242	0.8018
6.5870	0.7657	0.7242	0.8018
6.5890	0.7657	0.7242	0.8018
6.5950	0.7657	0.7242	0.8018
6.6030	0.7657	0.7242	0.8018
6.6080	0.7657	0.7242	0.8018
6.6110	0.7657	0.7242	0.8018
6.6230	0.7657	0.7242	0.8018
6.6280	0.7657	0.7242	0.8018
6.6300	0.7657	0.7242	0.8018
6.6410	0.7625	0.7207	0.7989
6.6440	0.7625	0.7207	0.7989
6.6480	0.7625	0.7207	0.7989
6.6580	0.7625	0.7207	0.7989
6.6630	0.7625	0.7207	0.7989
6.6660	0.7625	0.7207	0.7989
6.6670	0.7625	0.7207	0.7989
6.6690	0.7625	0.7207	0.7989
6.6800	0.7625	0.7207	0.7989
6.6880	0.7592	0.7170	0.7960
6.6970	0.7592	0.7170	0.7960
6.6990	0.7592	0.7170	0.7960
6.7020	0.7592	0.7170	0.7960
6.7110	0.7592	0.7170	0.7960
6.7180	0.7592	0.7170	0.7960
6.7190	0.7592	0.7170	0.7960
6.7430	0.7592	0.7170	0.7960
6.7490	0.7592	0.7170	0.7960
6.7620	0.7592	0.7170	0.7960
6.7640	0.7592	0.7170	0.7960
6.7650	0.7592	0.7170	0.7960
6.7730	0.7592	0.7170	0.7960
6.7760	0.7592	0.7170	0.7960
6.7840	0.7592	0.7170	0.7960
6.7870	0.7592	0.7170	0.7960
6.7950	0.7592	0.7170	0.7960
6.7970	0.7592	0.7170	0.7960
6.8030	0.7592	0.7170	0.7960
6.8060	0.7592	0.7170	0.7960
6.8090	0.7555	0.7129	0.7928
6.8140	0.7555	0.7129	0.7928
6.8190	0.7518	0.7087	0.7895
6.8220	0.7518	0.7087	0.7895
6.8230	0.7518	0.7087	0.7895
6.8260	0.7481	0.7046	0.7863
6.8300	0.7481	0.7046	0.7863
6.8360	0.7481	0.7046	0.7863
6.8390	0.7481	0.7046	0.7863
6.8410	0.7481	0.7046	0.7863
6.8530	0.7481	0.7046	0.7863
6.8800	0.7481	0.7046	0.7863
6.8940	0.7481	0.7046	0.7863
6.8990	0.7481	0.7046	0.7863
6.9040	0.7481	0.7046	0.7863
6.9080	0.7481	0.7046	0.7863
6.9100	0.7481	0.7046	0.7863
6.9120	0.7481	0.7046	0.7863
6.9160	0.7481	0.7046	0.7863
6.9180	0.7481	0.7046	0.7863
6.9210	0.7481	0.7046	0.7863
6.9380	0.7481	0.7046	0.7863
6.9510	0.7481	0.7046	0.7863
6.9590	0.7481	0.7046	0.7863
6.9730	0.7481	0.7046	0.7863
6.9790	0.7481	0.7046	0.7863
6.9920	0.7481	0.7046	0.7863
7.0030	0.7481	0.7046	0.7863
7.0040	0.7481	0.7046	0.7863
7.0060	0.7481	0.7046	0.7863
7.0120	0.7481	0.7046	0.7863
7.0300	0.7481	0.7046	0.7863
7.0360	0.7481	0.7046	0.7863
7.0380	0.7481	0.7046	0.7863
7.0470	0.7481	0.7046	0.7863
7.0660	0.7481	0.7046	0.7863
7.0740	0.7481	0.7046	0.7863
7.0800	0.7481	0.7046	0.7863
7.0830	0.7481	0.7046	0.7863
7.0860	0.7481	0.7046	0.7863
7.0880	0.7481	0.7046	0.7863
7.1020	0.7481	0.7046	0.7863
7.1040	0.7481	0.7046	0.7863
7.1130	0.7435	0.6991	0.7823
7.1190	0.7435	0.6991	0.7823
7.1340	0.7435	0.6991	0.7823
7.1370	0.7435	0.6991	0.7823
7.1380	0.7435	0.6991	0.7823
7.1400	0.7435	0.6991	0.7823
7.1430	0.7435	0.6991	0.7823
7.1450	0.7435	0.6991	0.7823
7.1460	0.7435	0.6991	0.7823
7.1560	0.7435	0.6991	0.7823
7.1570	0.7435	0.6991	0.7823
7.1590	0.7435	0.6991	0.7823
7.1620	0.7435	0.6991	0.7823
7.1650	0.7435	0.6991	0.7823
7.1840	0.7435	0.6991	0.7823
7.1930	0.7435	0.6991	0.7823
7.1980	0.7435	0.6991	0.7823
7.2010	0.7435	0.6991	0.7823
7.2060	0.7435	0.6991	0.7823
7.2080	0.7435	0.6991	0.7823
7.2090	0.7435	0.6991	0.7823
7.2170	0.7435	0.6991	0.7823
7.2250	0.7435	0.6991	0.7823
7.2260	0.7435	0.6991	0.7823
7.2280	0.7378	0.6922	0.7777
7.2330	0.7378	0.6922	0.7777
7.2340	0.7378	0.6922	0.7777
7.2380	0.7378	0.6922	0.7777
7.2390	0.7378	0.6922	0.7777
7.2470	0.7378	0.6922	0.7777
7.2580	0.7378	0.6922	0.7777
7.2640	0.7378	0.6922	0.7777
7.2800	0.7378	0.6922	0.7777
7.2940	0.7378	0.6922	0.7777
7.2970	0.7378	0.6922	0.7777
7.3000	0.7378	0.6922	0.7777
7.3020	0.7378	0.6922	0.7777
7.3070	0.7378	0.6922	0.7777
7.3100	0.7378	0.6922	0.7777
7.3210	0.7378	0.6922	0.7777
7.3260	0.7378	0.6922	0.7777
7.3320	0.7378	0.6922	0.7777
7.3350	0.7378	0.6922	0.7777
7.3460	0.7378	0.6922	0.7777
7.3640	0.7378	0.6922	0.7777
7.3700	0.7378	0.6922	0.7777
7.3820	0.7378	0.6922	0.7777
7.3890	0.7378	0.6922	0.7777
7.3900	0.7378	0.6922	0.7777
7.3920	0.7378	0.6922	0.7777
7.3930	0.7378	0.6922	0.7777
7.3950	0.7378	0.6922	0.7777
7.4090	0.7378	0.6922	0.7777
7.4200	0.7378	0.6922	0.7777
7.4300	0.7378	0.6922	0.7777
7.4321	0.7303	0.6825	0.7721
7.4340	0.7303	0.6825	0.7721
7.4360	0.7303	0.6825	0.7721
7.4500	0.7303	0.6825	0.7721
7.4520	0.7303	0.6825	0.7721
7.4630	0.7303	0.6825	0.7721
7.4690	0.7303	0.6825	0.7721
7.4720	0.7303	0.6825	0.7721
7.4750	0.7303	0.6825	0.7721
7.4890	0.7303	0.6825	0.7721
7.4940	0.7303	0.6825	0.7721
7.5020	0.7303	0.6825	0.7721
7.5040	0.7303	0.6825	0.7721
7.5210	0.7303	0.6825	0.7721
7.5270	0.7303	0.6825	0.7721
7.5430	0.7303	0.6825	0.7721
7.5540	0.7303	0.6825	0.7721
7.5570	0.7303	0.6825	0.7721
7.5740	0.7303	0.6825	0.7721
7.5790	0.7303	0.6825	0.7721
7.5810	0.7303	0.6825	0.7721
7.6030	0.7303	0.6825	0.7721
7.6080	0.7303	0.6825	0.7721
7.6220	0.7303	0.6825	0.7721
7.6250	0.7303	0.6825	0.7721
7.6280	0.7303	0.6825	0.7721
7.6340	0.7303	0.6825	0.7721
7.6440	0.7303	0.6825	0.7721
7.6670	0.7303	0.6825	0.7721
7.6690	0.7303	0.6825	0.7721
7.6800	0.7303	0.6825	0.7721
7.7050	0.7303	0.6825	0.7721
7.7100	0.7303	0.6825	0.7721
7.7120	0.7303	0.6825	0.7721
7.7160	0.7303	0.6825	0.7721
7.7300	0.7303	0.6825	0.7721
7.7350	0.7303	0.6825	0.7721
7.7430	0.7303	0.6825	0.7721
7.7460	0.7303	0.6825	0.7721
7.7490	0.7303	0.6825	0.7721
7.7510	0.7303	0.6825	0.7721
7.7540	0.7303	0.6825	0.7721
7.7590	0.7303	0.6825	0.7721
7.7650	0.7303	0.6825	0.7721
7.7750	0.7303	0.6825	0.7721
7.7840	0.7303	0.6825	0.7721
7.7920	0.7303	0.6825	0.7721
7.7950	0.7303	0.6825	0.7721
7.8060	0.7303	0.6825	0.7721
7.8090	0.7303	0.6825	0.7721
7.8170	0.7303	0.6825	0.7721
7.8230	0.7303	0.6825	0.7721
7.8280	0.7303	0.6825	0.7721
7.8360	0.7303	0.6825	0.7721
7.8490	0.7303	0.6825	0.7721
7.8610	0.7303	0.6825	0.7721
7.8660	0.7303	0.6825	0.7721
7.8710	0.7303	0.6825	0.7721
7.8740	0.7303	0.6825	0.7721
7.8800	0.7303	0.6825	0.7721
7.8860	0.7303	0.6825	0.7721
7.8880	0.7303	0.6825	0.7721
7.8970	0.7303	0.6825	0.7721
7.9130	0.7303	0.6825	0.7721
7.9240	0.7303	0.6825	0.7721
7.9260	0.6918	0.5983	0.7678
7.9350	0.6918	0.5983	0.7678
7.9380	0.6918	0.5983	0.7678
7.9460	0.6918	0.5983	0.7678
7.9680	0.6918	0.5983	0.7678
7.9700	0.6918	0.5983	0.7678
8.0110	0.6918	0.5983	0.7678
8.0200	0.6918	0.5983	0.7678
8.0330	0.6918	0.5983	0.7678
8.0660	0.6918	0.5983	0.7678
8.0830	0.6918	0.5983	0.7678
8.0990	0.6918	0.5983	0.7678
8.1350	0.6918	0.5983	0.7678
8.1510	0.6918	0.5983	0.7678
8.1570	0.6918	0.5983	0.7678
8.1600	0.6918	0.5983	0.7678
8.1620	0.6918	0.5983	0.7678
% 1.37 < num_wmi < 3.00 ∧ fac_sex_F ∧ fac_chf_absent


==> data/exps/UnempDur_Population_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.8457	0.8328	0.8577
2.0000	0.7364	0.7209	0.7513
3.0000	0.6535	0.6366	0.6697
4.0000	0.6160	0.5987	0.6328
5.0000	0.5417	0.5236	0.5594
6.0000	0.5172	0.4989	0.5351
7.0000	0.4504	0.4316	0.4690
8.0000	0.4330	0.4141	0.4517
9.0000	0.4024	0.3832	0.4214
10.0000	0.3942	0.3750	0.4133
11.0000	0.3700	0.3506	0.3894
12.0000	0.3590	0.3394	0.3786
13.0000	0.3262	0.3062	0.3462
14.0000	0.2897	0.2695	0.3103
15.0000	0.2668	0.2462	0.2877
16.0000	0.2419	0.2211	0.2634
17.0000	0.2261	0.2050	0.2479
18.0000	0.2113	0.1900	0.2335
19.0000	0.1985	0.1770	0.2209
20.0000	0.1923	0.1707	0.2149
21.0000	0.1763	0.1543	0.1995
22.0000	0.1634	0.1410	0.1873
23.0000	0.1563	0.1336	0.1806
24.0000	0.1563	0.1336	0.1806
25.0000	0.1536	0.1308	0.1781
26.0000	0.1440	0.1204	0.1696
27.0000	0.1047	0.0786	0.1351
28.0000	0.1047	0.0786	0.1351


==> data/exps/UnempDur_RuleKit_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.9621	0.9522	0.9700
2.0000	0.9011	0.8864	0.9141
3.0000	0.8367	0.8186	0.8531
4.0000	0.7985	0.7788	0.8166
5.0000	0.7180	0.6957	0.7390
6.0000	0.6902	0.6670	0.7121
7.0000	0.6131	0.5880	0.6371
8.0000	0.5909	0.5653	0.6155
9.0000	0.5473	0.5208	0.5729
10.0000	0.5372	0.5105	0.5632
11.0000	0.5050	0.4775	0.5318
12.0000	0.4883	0.4604	0.5156
13.0000	0.4437	0.4147	0.4723
14.0000	0.3957	0.3657	0.4254
15.0000	0.3631	0.3324	0.3939
16.0000	0.3338	0.3023	0.3656
17.0000	0.3143	0.2823	0.3468
18.0000	0.2948	0.2622	0.3281
19.0000	0.2766	0.2435	0.3106
20.0000	0.2681	0.2348	0.3025
21.0000	0.2446	0.2103	0.2804
22.0000	0.2206	0.1851	0.2581
23.0000	0.2118	0.1759	0.2499
24.0000	0.2118	0.1759	0.2499
25.0000	0.2118	0.1759	0.2499
26.0000	0.2053	0.1687	0.2446
27.0000	0.1493	0.1059	0.1998
28.0000	0.1493	0.1059	0.1998
% IF fac_ui_no_0.0 = <0.50, inf) THEN 


==> data/exps/UnempDur_SySurv_0_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.5895	0.5339	0.6408
2.0000	0.4530	0.3980	0.5063
3.0000	0.3624	0.3096	0.4154
4.0000	0.3291	0.2773	0.3818
5.0000	0.2788	0.2289	0.3307
6.0000	0.2567	0.2076	0.3083
7.0000	0.1960	0.1503	0.2462
8.0000	0.1862	0.1412	0.2361
9.0000	0.1812	0.1366	0.2309
10.0000	0.1812	0.1366	0.2309
11.0000	0.1682	0.1241	0.2182
12.0000	0.1682	0.1241	0.2182
13.0000	0.1529	0.1091	0.2036
14.0000	0.1223	0.0807	0.1732
15.0000	0.1223	0.0807	0.1732
16.0000	0.1223	0.0807	0.1732
17.0000	0.1101	0.0683	0.1631
18.0000	0.0826	0.0425	0.1396
19.0000	0.0688	0.0313	0.1264
20.0000	0.0516	0.0182	0.1115
27.0000	0.0258	0.0032	0.0973
% 0.21 < num_reprate < 1.81 ∧ 3.33 < num_tenure < 40.00 ∧ 3.08 < num_logwage < 6.66 ∧ fac_ui_no


==> data/exps/UnempDur_SySurv_1_KM.tsv <==
x	y	y_c0	y_c1
2.0000	1.0000	1.0000	1.0000
3.0000	0.9286	0.7435	0.9816
4.0000	0.9286	0.7435	0.9816
5.0000	0.8882	0.6912	0.9627
6.0000	0.8882	0.6912	0.9627
7.0000	0.8882	0.6912	0.9627
8.0000	0.8882	0.6912	0.9627
9.0000	0.8360	0.6137	0.9364
10.0000	0.8360	0.6137	0.9364
11.0000	0.8360	0.6137	0.9364
12.0000	0.8360	0.6137	0.9364
13.0000	0.8360	0.6137	0.9364
14.0000	0.7165	0.3838	0.8904
15.0000	0.7165	0.3838	0.8904
20.0000	0.7165	0.3838	0.8904
21.0000	0.7165	0.3838	0.8904
25.0000	0.7165	0.3838	0.8904
27.0000	0.7165	0.3838	0.8904
% 56.88 < num_age < 61.00 ∧ 15.77 < num_tenure < 40.00 ∧ fac_ui_yes


==> data/exps/UnempDur_SySurv_2_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.8466	0.8327	0.8595
2.0000	0.7369	0.7202	0.7529
3.0000	0.6552	0.6371	0.6727
4.0000	0.6152	0.5965	0.6332
5.0000	0.5423	0.5228	0.5613
6.0000	0.5194	0.4997	0.5387
7.0000	0.4529	0.4327	0.4729
8.0000	0.4346	0.4143	0.4547
9.0000	0.4032	0.3826	0.4236
10.0000	0.3958	0.3752	0.4163
11.0000	0.3702	0.3493	0.3910
12.0000	0.3591	0.3380	0.3801
13.0000	0.3279	0.3065	0.3494
14.0000	0.2911	0.2693	0.3132
15.0000	0.2656	0.2434	0.2882
16.0000	0.2405	0.2181	0.2636
17.0000	0.2222	0.1995	0.2457
18.0000	0.2067	0.1838	0.2306
19.0000	0.1935	0.1704	0.2177
20.0000	0.1862	0.1631	0.2106
21.0000	0.1689	0.1453	0.1941
22.0000	0.1555	0.1313	0.1816
23.0000	0.1525	0.1281	0.1788
24.0000	0.1525	0.1281	0.1788
25.0000	0.1525	0.1281	0.1788
26.0000	0.1437	0.1183	0.1715
27.0000	0.1045	0.0745	0.1404
28.0000	0.1045	0.0745	0.1404
% 0.07 < num_reprate < 1.96 ∧ 0.00 < num_disrate < 0.94 ∧ 5.12 < num_logwage < 7.60


==> data/exps/UnempDur_SySurv_3_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.9167	0.7635	0.9723
2.0000	0.8889	0.7305	0.9568
3.0000	0.8296	0.6591	0.9197
4.0000	0.8296	0.6591	0.9197
5.0000	0.7633	0.5801	0.8745
6.0000	0.7633	0.5801	0.8745
7.0000	0.7633	0.5801	0.8745
8.0000	0.7633	0.5801	0.8745
9.0000	0.7209	0.5268	0.8461
10.0000	0.7209	0.5268	0.8461
11.0000	0.7209	0.5268	0.8461
12.0000	0.7209	0.5268	0.8461
13.0000	0.6553	0.4331	0.8078
14.0000	0.5617	0.3040	0.7562
15.0000	0.5617	0.3040	0.7562
20.0000	0.5617	0.3040	0.7562
21.0000	0.5617	0.3040	0.7562
25.0000	0.5617	0.3040	0.7562
27.0000	0.5617	0.3040	0.7562
% 56.29 < num_age < 61.00 ∧ 15.32 < num_tenure < 40.00


==> data/exps/UnempDur_SySurv_4_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.6497	0.6133	0.6836
2.0000	0.4659	0.4287	0.5023
3.0000	0.3471	0.3113	0.3830
4.0000	0.3131	0.2779	0.3488
5.0000	0.2524	0.2188	0.2872
6.0000	0.2358	0.2027	0.2704
7.0000	0.1797	0.1487	0.2130
8.0000	0.1665	0.1360	0.1996
9.0000	0.1583	0.1282	0.1912
10.0000	0.1552	0.1252	0.1881
11.0000	0.1387	0.1091	0.1717
12.0000	0.1387	0.1091	0.1717
13.0000	0.1237	0.0946	0.1568
14.0000	0.1031	0.0749	0.1364
15.0000	0.0989	0.0711	0.1322
16.0000	0.0860	0.0592	0.1189
17.0000	0.0688	0.0432	0.1024
18.0000	0.0563	0.0321	0.0900
19.0000	0.0438	0.0221	0.0769
21.0000	0.0438	0.0221	0.0769
26.0000	0.0438	0.0221	0.0769
27.0000	0.0219	0.0034	0.0767
% 0.21 < num_reprate < 1.95 ∧ 0.00 < num_disrate < 0.91 ∧ 5.52 < num_logwage < 6.69 ∧ fac_ui_no


==> data/exps/UnempDur_SySurv_KM.tsv <==
x	y	y_c0	y_c1
1.0000	0.8818	0.8313	0.9180
2.0000	0.8453	0.7903	0.8869
3.0000	0.7980	0.7383	0.8456
4.0000	0.7475	0.6834	0.8006
5.0000	0.7150	0.6483	0.7713
6.0000	0.7092	0.6420	0.7661
7.0000	0.6905	0.6217	0.7494
8.0000	0.6634	0.5921	0.7252
9.0000	0.6274	0.5530	0.6929
10.0000	0.6274	0.5530	0.6929
11.0000	0.5930	0.5151	0.6625
12.0000	0.5834	0.5045	0.6542
13.0000	0.5220	0.4374	0.5999
14.0000	0.4711	0.3815	0.5555
15.0000	0.4554	0.3638	0.5423
16.0000	0.4385	0.3448	0.5282
17.0000	0.4385	0.3448	0.5282
18.0000	0.3987	0.2995	0.4958
20.0000	0.3987	0.2995	0.4958
21.0000	0.3702	0.2650	0.4754
22.0000	0.3702	0.2650	0.4754
24.0000	0.3702	0.2650	0.4754
25.0000	0.3702	0.2650	0.4754
27.0000	0.2776	0.1221	0.4581
28.0000	0.2776	0.1221	0.4581
% 47.43 < num_age < 61.00 ∧ 0.11 < num_reprate < 1.95 ∧ 0.00 < num_disrate < 0.96 ∧ 6.14 < num_tenure < 40.00 ∧ 4.20 < num_logwage < 7.36


==> data/exps/above_survival.tsv <==
x	y	y_c0	y_c1
0.0100	0.9988
0.0300	0.9963
0.0500	0.9938
0.0701	0.9913
0.0901	0.9888
0.1101	0.9863
0.1301	0.9839
0.1501	0.9814
0.1702	0.9790
0.1902	0.9765
0.2102	0.9741
0.2302	0.9716
0.2502	0.9692
0.2703	0.9668
0.2903	0.9644
0.3103	0.9620
0.3303	0.9596
0.3503	0.9572
0.3704	0.9548
0.3904	0.9524
0.4104	0.9500
0.4304	0.9476
0.4504	0.9453
0.4705	0.9429
0.4905	0.9405
0.5105	0.9382
0.5305	0.9358
0.5505	0.9335
0.5706	0.9312
0.5906	0.9288
0.6106	0.9265
0.6306	0.9242
0.6506	0.9219
0.6707	0.9196
0.6907	0.9173
0.7107	0.9150
0.7307	0.9127
0.7507	0.9104
0.7708	0.9082
0.7908	0.9059
0.8108	0.9036
0.8308	0.9014
0.8508	0.8991
0.8709	0.8969
0.8909	0.8946
0.9109	0.8924
0.9309	0.8902
0.9509	0.8879
0.9710	0.8857
0.9910	0.8835
1.0110	0.8813
1.0310	0.8791
1.0510	0.8769
1.0711	0.8747
1.0911	0.8725
1.1111	0.8703
1.1311	0.8682
1.1511	0.8660
1.1712	0.8638
1.1912	0.8617
1.2112	0.8595
1.2312	0.8574
1.2512	0.8552
1.2713	0.8531
1.2913	0.8509
1.3113	0.8488
1.3313	0.8467
1.3513	0.8446
1.3714	0.8425
1.3914	0.8404
1.4114	0.8383
1.4314	0.8362
1.4514	0.8341
1.4715	0.8320
1.4915	0.8299
1.5115	0.8278
1.5315	0.8258
1.5515	0.8237
1.5716	0.8216
1.5916	0.8196
1.6116	0.8175
1.6316	0.8155
1.6516	0.8135
1.6717	0.8114
1.6917	0.8094
1.7117	0.8074
1.7317	0.8054
1.7517	0.8033
1.7718	0.8013
1.7918	0.7993
1.8118	0.7973
1.8318	0.7953
1.8518	0.7934
1.8719	0.7914
1.8919	0.7894
1.9119	0.7874
1.9319	0.7855
1.9519	0.7835
1.9720	0.7815
1.9920	0.7796
2.0120	0.7776
2.0320	0.7757
2.0520	0.7738
2.0721	0.7718
2.0921	0.7699
2.1121	0.7680
2.1321	0.7660
2.1521	0.7641
2.1722	0.7622
2.1922	0.7603
2.2122	0.7584
2.2322	0.7565
2.2522	0.7546
2.2723	0.7527
2.2923	0.7509
2.3123	0.7490
2.3323	0.7471
2.3523	0.7452
2.3724	0.7434
2.3924	0.7415
2.4124	0.7397
2.4324	0.7378
2.4524	0.7360
2.4725	0.7341
2.4925	0.7323
2.5125	0.7305
2.5325	0.7286
2.5525	0.7268
2.5726	0.7250
2.5926	0.7232
2.6126	0.7214
2.6326	0.7196
2.6526	0.7178
2.6727	0.7160
2.6927	0.7142
2.7127	0.7124
2.7327	0.7106
2.7527	0.7089
2.7728	0.7071
2.7928	0.7053
2.8128	0.7036
2.8328	0.7018
2.8528	0.7000
2.8729	0.6983
2.8929	0.6966
2.9129	0.6948
2.9329	0.6931
2.9529	0.6913
2.9730	0.6896
2.9930	0.6879
3.0130	0.6862
3.0330	0.6845
3.0530	0.6827
3.0731	0.6810
3.0931	0.6793
3.1131	0.6776
3.1331	0.6759
3.1531	0.6743
3.1732	0.6726
3.1932	0.6709
3.2132	0.6692
3.2332	0.6675
3.2532	0.6659
3.2733	0.6642
3.2933	0.6625
3.3133	0.6609
3.3333	0.6592
3.3533	0.6576
3.3734	0.6559
3.3934	0.6543
3.4134	0.6527
3.4334	0.6510
3.4534	0.6494
3.4735	0.6478
3.4935	0.6462
3.5135	0.6446
3.5335	0.6429
3.5535	0.6413
3.5736	0.6397
3.5936	0.6381
3.6136	0.6365
3.6336	0.6350
3.6536	0.6334
3.6737	0.6318
3.6937	0.6302
3.7137	0.6286
3.7337	0.6271
3.7537	0.6255
3.7738	0.6239
3.7938	0.6224
3.8138	0.6208
3.8338	0.6193
3.8538	0.6177
3.8739	0.6162
3.8939	0.6146
3.9139	0.6131
3.9339	0.6116
3.9539	0.6100
3.9740	0.6085
3.9940	0.6070
4.0140	0.6055
4.0340	0.6040
4.0540	0.6024
4.0741	0.6009
4.0941	0.5994
4.1141	0.5979
4.1341	0.5964
4.1541	0.5950
4.1742	0.5935
4.1942	0.5920
4.2142	0.5905
4.2342	0.5890
4.2542	0.5876
4.2743	0.5861
4.2943	0.5846
4.3143	0.5832
4.3343	0.5817
4.3543	0.5803
4.3744	0.5788
4.3944	0.5774
4.4144	0.5759
4.4344	0.5745
4.4544	0.5730
4.4745	0.5716
4.4945	0.5702
4.5145	0.5688
4.5345	0.5673
4.5545	0.5659
4.5746	0.5645
4.5946	0.5631
4.6146	0.5617
4.6346	0.5603
4.6546	0.5589
4.6747	0.5575
4.6947	0.5561
4.7147	0.5547
4.7347	0.5533
4.7547	0.5519
4.7748	0.5505
4.7948	0.5492
4.8148	0.5478
4.8348	0.5464
4.8548	0.5451
4.8749	0.5437
4.8949	0.5423
4.9149	0.5410
4.9349	0.5396
4.9549	0.5383
4.9750	0.5369
4.9950	0.5356
5.0150	0.5343
5.0350	0.5329
5.0551	0.5316
5.0751	0.5303
5.0951	0.5289
5.1151	0.5276
5.1351	0.5263
5.1552	0.5250
5.1752	0.5237
5.1952	0.5224
5.2152	0.5211
5.2352	0.5198
5.2553	0.5185
5.2753	0.5172
5.2953	0.5159
5.3153	0.5146
5.3353	0.5133
5.3554	0.5120
5.3754	0.5107
5.3954	0.5094
5.4154	0.5082
5.4354	0.5069
5.4555	0.5056
5.4755	0.5044
5.4955	0.5031
5.5155	0.5019
5.5355	0.5006
5.5556	0.4994
5.5756	0.4981
5.5956	0.4969
5.6156	0.4956
5.6356	0.4944
5.6557	0.4931
5.6757	0.4919
5.6957	0.4907
5.7157	0.4895
5.7357	0.4882
5.7558	0.4870
5.7758	0.4858
5.7958	0.4846
5.8158	0.4834
5.8358	0.4822
5.8559	0.4810
5.8759	0.4798
5.8959	0.4786
5.9159	0.4774
5.9359	0.4762
5.9560	0.4750
5.9760	0.4738
5.9960	0.4726
6.0160	0.4714
6.0360	0.4702
6.0561	0.4691
6.0761	0.4679
6.0961	0.4667
6.1161	0.4656
6.1361	0.4644
6.1562	0.4632
6.1762	0.4621
6.1962	0.4609
6.2162	0.4598
6.2362	0.4586
6.2563	0.4575
6.2763	0.4563
6.2963	0.4552
6.3163	0.4541
6.3363	0.4529
6.3564	0.4518
6.3764	0.4507
6.3964	0.4495
6.4164	0.4484
6.4364	0.4473
6.4565	0.4462
6.4765	0.4451
6.4965	0.4439
6.5165	0.4428
6.5365	0.4417
6.5566	0.4406
6.5766	0.4395
6.5966	0.4384
6.6166	0.4373
6.6366	0.4362
6.6567	0.4351
6.6767	0.4341
6.6967	0.4330
6.7167	0.4319
6.7367	0.4308
6.7568	0.4297
6.7768	0.4287
6.7968	0.4276
6.8168	0.4265
6.8368	0.4255
6.8569	0.4244
6.8769	0.4233
6.8969	0.4223
6.9169	0.4212
6.9369	0.4202
6.9570	0.4191
6.9770	0.4181
6.9970	0.4170
7.0170	0.4160
7.0370	0.4149
7.0571	0.4139
7.0771	0.4129
7.0971	0.4118
7.1171	0.4108
7.1371	0.4098
7.1572	0.4088
7.1772	0.4077
7.1972	0.4067
7.2172	0.4057
7.2372	0.4047
7.2573	0.4037
7.2773	0.4027
7.2973	0.4017
7.3173	0.4007
7.3373	0.3996
7.3574	0.3987
7.3774	0.3977
7.3974	0.3967
7.4174	0.3957
7.4374	0.3947
7.4575	0.3937
7.4775	0.3927
7.4975	0.3917
7.5175	0.3907
7.5375	0.3898
7.5576	0.3888
7.5776	0.3878
7.5976	0.3869
7.6176	0.3859
7.6376	0.3849
7.6577	0.3840
7.6777	0.3830
7.6977	0.3820
7.7177	0.3811
7.7377	0.3801
7.7578	0.3792
7.7778	0.3782
7.7978	0.3773
7.8178	0.3764
7.8378	0.3754
7.8579	0.3745
7.8779	0.3735
7.8979	0.3726
7.9179	0.3717
7.9379	0.3707
7.9580	0.3698
7.9780	0.3689
7.9980	0.3680
8.0180	0.3671
8.0380	0.3661
8.0581	0.3652
8.0781	0.3643
8.0981	0.3634
8.1181	0.3625
8.1381	0.3616
8.1582	0.3607
8.1782	0.3598
8.1982	0.3589
8.2182	0.3580
8.2382	0.3571
8.2583	0.3562
8.2783	0.3553
8.2983	0.3544
8.3183	0.3535
8.3383	0.3526
8.3584	0.3518
8.3784	0.3509
8.3984	0.3500
8.4184	0.3491
8.4384	0.3483
8.4585	0.3474
8.4785	0.3465
8.4985	0.3457
8.5185	0.3448
8.5385	0.3439
8.5586	0.3431
8.5786	0.3422
8.5986	0.3414
8.6186	0.3405
8.6386	0.3397
8.6587	0.3388
8.6787	0.3380
8.6987	0.3371
8.7187	0.3363
8.7387	0.3354
8.7588	0.3346
8.7788	0.3338
8.7988	0.3329
8.8188	0.3321
8.8388	0.3313
8.8589	0.3304
8.8789	0.3296
8.8989	0.3288
8.9189	0.3280
8.9389	0.3271
8.9590	0.3263
8.9790	0.3255
8.9990	0.3247
9.0190	0.3239
9.0390	0.3231
9.0591	0.3223
9.0791	0.3215
9.0991	0.3207
9.1191	0.3199
9.1391	0.3191
9.1592	0.3183
9.1792	0.3175
9.1992	0.3167
9.2192	0.3159
9.2392	0.3151
9.2593	0.3143
9.2793	0.3135
9.2993	0.3127
9.3193	0.3119
9.3393	0.3112
9.3594	0.3104
9.3794	0.3096
9.3994	0.3088
9.4194	0.3081
9.4394	0.3073
9.4595	0.3065
9.4795	0.3058
9.4995	0.3050
9.5195	0.3042
9.5395	0.3035
9.5596	0.3027
9.5796	0.3020
9.5996	0.3012
9.6196	0.3005
9.6396	0.2997
9.6597	0.2990
9.6797	0.2982
9.6997	0.2975
9.7197	0.2967
9.7397	0.2960
9.7598	0.2952
9.7798	0.2945
9.7998	0.2938
9.8198	0.2930
9.8398	0.2923
9.8599	0.2916
9.8799	0.2908
9.8999	0.2901
9.9199	0.2894
9.9399	0.2887
9.9600	0.2879
9.9800	0.2872
10.0000	0.2865


==> data/exps/below_survival.tsv <==
x	y	y_c0	y_c1
0.0100	0.9950
0.0300	0.9851
0.0500	0.9753
0.0701	0.9656
0.0901	0.9560
0.1101	0.9464
0.1301	0.9370
0.1501	0.9277
0.1702	0.9184
0.1902	0.9093
0.2102	0.9002
0.2302	0.8913
0.2502	0.8824
0.2703	0.8736
0.2903	0.8649
0.3103	0.8563
0.3303	0.8478
0.3503	0.8393
0.3704	0.8310
0.3904	0.8227
0.4104	0.8145
0.4304	0.8064
0.4504	0.7983
0.4705	0.7904
0.4905	0.7825
0.5105	0.7747
0.5305	0.7670
0.5505	0.7594
0.5706	0.7518
0.5906	0.7443
0.6106	0.7369
0.6306	0.7296
0.6506	0.7223
0.6707	0.7151
0.6907	0.7080
0.7107	0.7009
0.7307	0.6939
0.7507	0.6870
0.7708	0.6802
0.7908	0.6734
0.8108	0.6667
0.8308	0.6601
0.8508	0.6535
0.8709	0.6470
0.8909	0.6405
0.9109	0.6342
0.9309	0.6278
0.9509	0.6216
0.9710	0.6154
0.9910	0.6093
1.0110	0.6032
1.0310	0.5972
1.0510	0.5912
1.0711	0.5854
1.0911	0.5795
1.1111	0.5738
1.1311	0.5680
1.1511	0.5624
1.1712	0.5568
1.1912	0.5512
1.2112	0.5457
1.2312	0.5403
1.2512	0.5349
1.2713	0.5296
1.2913	0.5243
1.3113	0.5191
1.3313	0.5139
1.3513	0.5088
1.3714	0.5037
1.3914	0.4987
1.4114	0.4938
1.4314	0.4888
1.4514	0.4840
1.4715	0.4792
1.4915	0.4744
1.5115	0.4697
1.5315	0.4650
1.5515	0.4603
1.5716	0.4558
1.5916	0.4512
1.6116	0.4467
1.6316	0.4423
1.6516	0.4379
1.6717	0.4335
1.6917	0.4292
1.7117	0.4249
1.7317	0.4207
1.7517	0.4165
1.7718	0.4124
1.7918	0.4082
1.8118	0.4042
1.8318	0.4002
1.8518	0.3962
1.8719	0.3922
1.8919	0.3883
1.9119	0.3844
1.9319	0.3806
1.9519	0.3768
1.9720	0.3731
1.9920	0.3694
2.0120	0.3657
2.0320	0.3620
2.0520	0.3584
2.0721	0.3549
2.0921	0.3513
2.1121	0.3478
2.1321	0.3444
2.1521	0.3409
2.1722	0.3375
2.1922	0.3342
2.2122	0.3308
2.2322	0.3276
2.2522	0.3243
2.2723	0.3211
2.2923	0.3179
2.3123	0.3147
2.3323	0.3116
2.3523	0.3085
2.3724	0.3054
2.3924	0.3023
2.4124	0.2993
2.4324	0.2964
2.4524	0.2934
2.4725	0.2905
2.4925	0.2876
2.5125	0.2847
2.5325	0.2819
2.5525	0.2791
2.5726	0.2763
2.5926	0.2735
2.6126	0.2708
2.6326	0.2681
2.6526	0.2655
2.6727	0.2628
2.6927	0.2602
2.7127	0.2576
2.7327	0.2550
2.7527	0.2525
2.7728	0.2500
2.7928	0.2475
2.8128	0.2450
2.8328	0.2426
2.8528	0.2402
2.8729	0.2378
2.8929	0.2354
2.9129	0.2331
2.9329	0.2307
2.9529	0.2284
2.9730	0.2262
2.9930	0.2239
3.0130	0.2217
3.0330	0.2195
3.0530	0.2173
3.0731	0.2151
3.0931	0.2130
3.1131	0.2109
3.1331	0.2088
3.1531	0.2067
3.1732	0.2046
3.1932	0.2026
3.2132	0.2006
3.2332	0.1986
3.2532	0.1966
3.2733	0.1946
3.2933	0.1927
3.3133	0.1908
3.3333	0.1889
3.3533	0.1870
3.3734	0.1851
3.3934	0.1833
3.4134	0.1815
3.4334	0.1797
3.4534	0.1779
3.4735	0.1761
3.4935	0.1743
3.5135	0.1726
3.5335	0.1709
3.5535	0.1692
3.5736	0.1675
3.5936	0.1658
3.6136	0.1642
3.6336	0.1625
3.6536	0.1609
3.6737	0.1593
3.6937	0.1577
3.7137	0.1562
3.7337	0.1546
3.7537	0.1531
3.7738	0.1515
3.7938	0.1500
3.8138	0.1485
3.8338	0.1471
3.8538	0.1456
3.8739	0.1441
3.8939	0.1427
3.9139	0.1413
3.9339	0.1399
3.9539	0.1385
3.9740	0.1371
3.9940	0.1357
4.0140	0.1344
4.0340	0.1331
4.0540	0.1317
4.0741	0.1304
4.0941	0.1291
4.1141	0.1278
4.1341	0.1266
4.1541	0.1253
4.1742	0.1240
4.1942	0.1228
4.2142	0.1216
4.2342	0.1204
4.2542	0.1192
4.2743	0.1180
4.2943	0.1168
4.3143	0.1157
4.3343	0.1145
4.3543	0.1134
4.3744	0.1122
4.3944	0.1111
4.4144	0.1100
4.4344	0.1089
4.4544	0.1078
4.4745	0.1068
4.4945	0.1057
4.5145	0.1046
4.5345	0.1036
4.5545	0.1026
4.5746	0.1015
4.5946	0.1005
4.6146	0.0995
4.6346	0.0985
4.6546	0.0976
4.6747	0.0966
4.6947	0.0956
4.7147	0.0947
4.7347	0.0937
4.7547	0.0928
4.7748	0.0919
4.7948	0.0910
4.8148	0.0900
4.8348	0.0892
4.8548	0.0883
4.8749	0.0874
4.8949	0.0865
4.9149	0.0857
4.9349	0.0848
4.9549	0.0840
4.9750	0.0831
4.9950	0.0823
5.0150	0.0815
5.0350	0.0807
5.0551	0.0799
5.0751	0.0791
5.0951	0.0783
5.1151	0.0775
5.1351	0.0767
5.1552	0.0760
5.1752	0.0752
5.1952	0.0745
5.2152	0.0737
5.2352	0.0730
5.2553	0.0722
5.2753	0.0715
5.2953	0.0708
5.3153	0.0701
5.3353	0.0694
5.3554	0.0687
5.3754	0.0680
5.3954	0.0674
5.4154	0.0667
5.4354	0.0660
5.4555	0.0654
5.4755	0.0647
5.4955	0.0641
5.5155	0.0634
5.5355	0.0628
5.5556	0.0622
5.5756	0.0616
5.5956	0.0609
5.6156	0.0603
5.6356	0.0597
5.6557	0.0591
5.6757	0.0586
5.6957	0.0580
5.7157	0.0574
5.7357	0.0568
5.7558	0.0563
5.7758	0.0557
5.7958	0.0551
5.8158	0.0546
5.8358	0.0540
5.8559	0.0535
5.8759	0.0530
5.8959	0.0524
5.9159	0.0519
5.9359	0.0514
5.9560	0.0509
5.9760	0.0504
5.9960	0.0499
6.0160	0.0494
6.0360	0.0489
6.0561	0.0484
6.0761	0.0479
6.0961	0.0475
6.1161	0.0470
6.1361	0.0465
6.1562	0.0460
6.1762	0.0456
6.1962	0.0451
6.2162	0.0447
6.2362	0.0442
6.2563	0.0438
6.2763	0.0434
6.2963	0.0429
6.3163	0.0425
6.3363	0.0421
6.3564	0.0417
6.3764	0.0412
6.3964	0.0408
6.4164	0.0404
6.4364	0.0400
6.4565	0.0396
6.4765	0.0392
6.4965	0.0388
6.5165	0.0385
6.5365	0.0381
6.5566	0.0377
6.5766	0.0373
6.5966	0.0369
6.6166	0.0366
6.6366	0.0362
6.6567	0.0359
6.6767	0.0355
6.6967	0.0351
6.7167	0.0348
6.7367	0.0344
6.7568	0.0341
6.7768	0.0338
6.7968	0.0334
6.8168	0.0331
6.8368	0.0328
6.8569	0.0324
6.8769	0.0321
6.8969	0.0318
6.9169	0.0315
6.9369	0.0312
6.9570	0.0309
6.9770	0.0305
6.9970	0.0302
7.0170	0.0299
7.0370	0.0296
7.0571	0.0293
7.0771	0.0291
7.0971	0.0288
7.1171	0.0285
7.1371	0.0282
7.1572	0.0279
7.1772	0.0276
7.1972	0.0274
7.2172	0.0271
7.2372	0.0268
7.2573	0.0266
7.2773	0.0263
7.2973	0.0260
7.3173	0.0258
7.3373	0.0255
7.3574	0.0253
7.3774	0.0250
7.3974	0.0248
7.4174	0.0245
7.4374	0.0243
7.4575	0.0240
7.4775	0.0238
7.4975	0.0235
7.5175	0.0233
7.5375	0.0231
7.5576	0.0229
7.5776	0.0226
7.5976	0.0224
7.6176	0.0222
7.6376	0.0220
7.6577	0.0217
7.6777	0.0215
7.6977	0.0213
7.7177	0.0211
7.7377	0.0209
7.7578	0.0207
7.7778	0.0205
7.7978	0.0203
7.8178	0.0201
7.8378	0.0199
7.8579	0.0197
7.8779	0.0195
7.8979	0.0193
7.9179	0.0191
7.9379	0.0189
7.9580	0.0187
7.9780	0.0185
7.9980	0.0183
8.0180	0.0182
8.0380	0.0180
8.0581	0.0178
8.0781	0.0176
8.0981	0.0174
8.1181	0.0173
8.1381	0.0171
8.1582	0.0169
8.1782	0.0168
8.1982	0.0166
8.2182	0.0164
8.2382	0.0163
8.2583	0.0161
8.2783	0.0159
8.2983	0.0158
8.3183	0.0156
8.3383	0.0155
8.3584	0.0153
8.3784	0.0152
8.3984	0.0150
8.4184	0.0149
8.4384	0.0147
8.4585	0.0146
8.4785	0.0144
8.4985	0.0143
8.5185	0.0141
8.5385	0.0140
8.5586	0.0139
8.5786	0.0137
8.5986	0.0136
8.6186	0.0134
8.6386	0.0133
8.6587	0.0132
8.6787	0.0130
8.6987	0.0129
8.7187	0.0128
8.7387	0.0127
8.7588	0.0125
8.7788	0.0124
8.7988	0.0123
8.8188	0.0122
8.8388	0.0120
8.8589	0.0119
8.8789	0.0118
8.8989	0.0117
8.9189	0.0116
8.9389	0.0115
8.9590	0.0113
8.9790	0.0112
8.9990	0.0111
9.0190	0.0110
9.0390	0.0109
9.0591	0.0108
9.0791	0.0107
9.0991	0.0106
9.1191	0.0105
9.1391	0.0104
9.1592	0.0103
9.1792	0.0102
9.1992	0.0101
9.2192	0.0100
9.2392	0.0099
9.2593	0.0098
9.2793	0.0097
9.2993	0.0096
9.3193	0.0095
9.3393	0.0094
9.3594	0.0093
9.3794	0.0092
9.3994	0.0091
9.4194	0.0090
9.4394	0.0089
9.4595	0.0088
9.4795	0.0087
9.4995	0.0087
9.5195	0.0086
9.5395	0.0085
9.5596	0.0084
9.5796	0.0083
9.5996	0.0082
9.6196	0.0081
9.6396	0.0081
9.6597	0.0080
9.6797	0.0079
9.6997	0.0078
9.7197	0.0078
9.7397	0.0077
9.7598	0.0076
9.7798	0.0075
9.7998	0.0074
9.8198	0.0074
9.8398	0.0073
9.8599	0.0072
9.8799	0.0072
9.8999	0.0071
9.9199	0.0070
9.9399	0.0069
9.9600	0.0069
9.9800	0.0068
10.0000	0.0067


==> data/exps/box_lines.csv <==
X,y1,y2,y3
0.0,0.008172482,1.0004487e-05,9.9999e-06
0.001,0.0083030425,1.000479e-05,9.9999e-06
0.002,0.008435669,1.0005113e-05,9.9999e-06
0.003,0.008570405,1.0005458e-05,9.9999e-06
0.004,0.008707265,1.0005825e-05,9.9999e-06
0.005,0.008846304,1.0006217e-05,9.9999e-06
0.006,0.00898754,1.00066345e-05,9.9999e-06
0.007,0.009131016,1.0007079e-05,9.9999e-06
0.008,0.009276767,1.0007554e-05,9.9999e-06
0.009000000000000001,0.009424819,1.000806e-05,9.9999e-06
0.01,0.009575216,1.0008599e-05,9.9999e-06
0.011,0.009727989,1.0009174e-05,9.9999e-06
0.012,0.0098831775,1.0009787e-05,9.9999e-06
0.013000000000000001,0.010040819,1.0010441e-05,9.9999e-06
0.014,0.010200958,1.0011137e-05,9.9999e-06
0.015,0.010363624,1.00118805e-05,9.9999e-06
0.016,0.010528854,1.0012672e-05,9.9999e-06
0.017,0.010696701,1.0013516e-05,9.9999e-06
0.018000000000000002,0.01086719,1.0014416e-05,9.9999e-06
0.019,0.011040367,1.0015375e-05,9.9999e-06
0.02,0.011216276,1.0016398e-05,9.9999e-06
0.021,0.011394964,1.0017488e-05,9.9999e-06
0.022,0.011576468,1.0018651e-05,9.9999e-06
0.023,0.011760823,1.001989e-05,9.9999e-06
0.024,0.011948089,1.0021211e-05,9.9999e-06
0.025,0.012138298,1.0022619e-05,9.9999e-06
0.026000000000000002,0.012331497,1.00241205e-05,9.9999e-06
0.027,0.0125277415,1.0025722e-05,9.9999e-06
0.028,0.012727067,1.0027429e-05,9.9999e-06
0.029,0.0129295215,1.0029248e-05,9.9999e-06
0.03,0.013135166,1.0031188e-05,9.9999e-06
0.031,0.013344038,1.0033255e-05,9.9999e-06
0.032,0.013556182,1.003546e-05,9.9999e-06
0.033,0.013771655,1.0037811e-05,9.9999e-06
0.034,0.01399051,1.0040317e-05,9.9999e-06
0.035,0.014212792,1.0042988e-05,9.9999e-06
0.036000000000000004,0.014438561,1.0045836e-05,9.9999e-06
0.037,0.014667862,1.0048871e-05,9.9999e-06
0.038,0.014900754,1.0052108e-05,9.9999e-06
0.039,0.015137286,1.0055559e-05,9.9999e-06
0.04,0.015377515,1.0059239e-05,9.9999e-06
0.041,0.01562151,1.006316e-05,9.9999e-06
0.042,0.015869305,1.00673415e-05,9.9999e-06
0.043000000000000003,0.016120968,1.0071799e-05,9.9999e-06
0.044,0.016376566,1.007655e-05,9.9999e-06
0.045,0.016636154,1.0081616e-05,9.9999e-06
0.046,0.016899776,1.0087017e-05,9.9999e-06
0.047,0.017167509,1.0092775e-05,9.9999e-06
0.048,0.017439416,1.0098914e-05,9.9999e-06
0.049,0.01771555,1.0105457e-05,9.9999e-06
0.05,0.017995972,1.0112433e-05,9.9999e-06
0.051000000000000004,0.018280763,1.011987e-05,9.9999e-06
0.052000000000000005,0.01856998,1.01278e-05,9.9999e-06
0.053,0.018863684,1.0136253e-05,9.9999e-06
0.054,0.019161943,1.0145266e-05,9.9999e-06
0.055,0.019464828,1.0154874e-05,9.9999e-06
0.056,0.0197724,1.0165116e-05,9.9999e-06
0.057,0.020084742,1.0176035e-05,9.9999e-06
0.058,0.020401916,1.0187676e-05,9.9999e-06
0.059000000000000004,0.020723997,1.0200088e-05,9.9999e-06
0.06,0.021051057,1.0213318e-05,9.9999e-06
0.061,0.021383166,1.0227424e-05,9.9999e-06
0.062,0.021720398,1.0242461e-05,9.9999e-06
0.063,0.02206283,1.0258493e-05,9.9999e-06
0.064,0.022410547,1.0275584e-05,9.9999e-06
0.065,0.022763614,1.0293804e-05,9.9999e-06
0.066,0.023122113,1.031323e-05,9.9999e-06
0.067,0.023486126,1.0333937e-05,9.9999e-06
0.068,0.023855733,1.0356015e-05,9.9999e-06
0.069,0.024231017,1.0379552e-05,9.9999e-06
0.07,0.024612045,1.0404644e-05,9.9999e-06
0.07100000000000001,0.024998937,1.0431394e-05,9.9999e-06
0.07200000000000001,0.025391733,1.0459912e-05,9.9999e-06
0.073,0.025790554,1.04903165e-05,9.9999e-06
0.074,0.026195467,1.0522728e-05,9.9999e-06
0.075,0.026606562,1.05572835e-05,9.9999e-06
0.076,0.02702394,1.0594123e-05,9.9999e-06
0.077,0.027447673,1.0633395e-05,9.9999e-06
0.078,0.027877878,1.0675266e-05,9.9999e-06
0.079,0.028314611,1.0719902e-05,9.9999e-06
0.08,0.028758002,1.0767488e-05,9.9999e-06
0.081,0.029208126,1.0818221e-05,9.9999e-06
0.082,0.029665085,1.0872305e-05,9.9999e-06
0.083,0.030128963,1.0929964e-05,9.9999e-06
0.084,0.03059987,1.0991434e-05,9.9999e-06
0.085,0.031077921,1.1056967e-05,9.9999e-06
0.08600000000000001,0.031563178,1.1126832e-05,9.9999e-06
0.08700000000000001,0.03205577,1.1201313e-05,9.9999e-06
0.088,0.032555796,1.12807165e-05,9.9999e-06
0.089,0.033063356,1.1365369e-05,9.9999e-06
0.09,0.033578563,1.1455617e-05,9.9999e-06
0.091,0.034101505,1.1551826e-05,9.9999e-06
0.092,0.034632314,1.16544e-05,9.9999e-06
0.093,0.03517107,1.1763746e-05,9.9999e-06
0.094,0.035717912,1.18803255e-05,9.9999e-06
0.095,0.03627293,1.2004606e-05,9.9999e-06
0.096,0.03683625,1.21371e-05,9.9999e-06
0.097,0.037407994,1.2278355e-05,9.9999e-06
0.098,0.03798824,1.2428942e-05,9.9999e-06
0.099,0.038577154,1.2589484e-05,9.9999e-06
0.1,0.039174803,1.27606345e-05,9.9999e-06
0.101,0.03978135,1.29431e-05,9.9999e-06
0.10200000000000001,0.040396884,1.3137618e-05,9.9999e-06
0.10300000000000001,0.041021537,1.3344999e-05,9.9999e-06
0.10400000000000001,0.04165543,1.3566085e-05,9.9999e-06
0.105,0.042298682,1.3801779e-05,9.9999e-06
0.106,0.042951442,1.4053057e-05,9.9999e-06
0.107,0.043613803,1.4320934e-05,9.9999e-06
0.108,0.04428592,1.4606525e-05,9.9999e-06
0.109,0.044967897,1.4910984e-05,9.9999e-06
0.11,0.045659885,1.5235569e-05,9.9999e-06
0.111,0.046362,1.5581605e-05,9.9999e-06
0.112,0.04707439,1.595051e-05,9.9999e-06
0.113,0.04779717,1.63438e-05,9.9999e-06
0.114,0.048530474,1.6763073e-05,9.9999e-06
0.115,0.04927447,1.7210075e-05,9.9999e-06
0.116,0.050029267,1.7686601e-05,9.9999e-06
0.117,0.050795,1.819463e-05,9.9999e-06
0.11800000000000001,0.051571827,1.8736237e-05,9.9999e-06
0.11900000000000001,0.052359868,1.9313638e-05,9.9999e-06
0.12,0.053159293,1.99292e-05,9.9999e-06
0.121,0.05397021,2.0585438e-05,9.9999e-06
0.122,0.054792803,2.1285066e-05,9.9999e-06
0.123,0.05562719,2.203091e-05,9.9999e-06
0.124,0.056473512,2.2826058e-05,9.9999e-06
0.125,0.057331942,2.3673761e-05,9.9999e-06
0.126,0.05820262,2.457749e-05,9.9999e-06
0.127,0.059085682,2.5540945e-05,9.9999e-06
0.128,0.059981305,2.6568074e-05,9.9999e-06
0.129,0.060889598,2.766307e-05,9.9999e-06
0.13,0.061810765,2.8830453e-05,9.9999e-06
0.131,0.06274494,3.0074987e-05,9.9999e-06
0.132,0.06369225,3.1401767e-05,9.9999e-06
0.133,0.0646529,3.2816242e-05,9.9999e-06
0.134,0.06562701,3.43242e-05,9.9999e-06
0.135,0.066614754,3.5931807e-05,9.9999e-06
0.136,0.067616284,3.764567e-05,9.9999e-06
0.137,0.06863176,3.947277e-05,9.9999e-06
0.138,0.069661364,4.1420637e-05,9.9999e-06
0.139,0.07070522,4.3497246e-05,9.9999e-06
0.14,0.07176354,4.571109e-05,9.9999e-06
0.14100000000000001,0.07283644,4.8071244e-05,9.9999e-06
0.14200000000000002,0.073924094,5.0587376e-05,9.9999e-06
0.14300000000000002,0.07502669,5.326979e-05,9.9999e-06
0.14400000000000002,0.07614435,5.6129426e-05,9.9999e-06
0.145,0.077277295,5.9178088e-05,9.9999e-06
0.146,0.07842566,6.242823e-05,9.9999e-06
0.147,0.07958961,6.589316e-05,9.9999e-06
0.148,0.08076932,6.958707e-05,9.9999e-06
0.149,0.08196496,7.352509e-05,9.9999e-06
0.15,0.08317669,7.772334e-05,9.9999e-06
0.151,0.08440466,8.219896e-05,9.9999e-06
0.152,0.085649095,8.6970416e-05,9.9999e-06
0.153,0.08691013,9.205719e-05,9.9999e-06
0.154,0.08818793,9.7480086e-05,9.9999e-06
0.155,0.08948268,0.000103261336,9.9999e-06
0.156,0.090794526,0.00010942459,9.9999e-06
0.157,0.092123665,0.00011599514,9.9999e-06
0.158,0.09347025,0.00012299983,9.9999e-06
0.159,0.09483443,0.00013046726,9.9999e-06
0.16,0.096216455,0.00013842827,9.9999e-06
0.161,0.097616404,0.00014691522,9.9999e-06
0.162,0.0990345,0.00015596299,9.9999e-06
0.163,0.1004709,0.00016560857,9.9999e-06
0.164,0.10192575,0.00017589141,9.9999e-06
0.165,0.103399254,0.00018685368,9.9999e-06
0.166,0.104891546,0.00019854003,9.9999e-06
0.167,0.106402814,0.00021099864,9.9999e-06
0.168,0.10793323,0.00022428029,9.9999e-06
0.169,0.10948296,0.00023843939,9.9999e-06
0.17,0.11105217,0.00025353386,9.9999e-06
0.171,0.11264098,0.00026962545,9.9999e-06
0.17200000000000001,0.11424962,0.00028677998,9.9999e-06
0.17300000000000001,0.11587817,0.0003050674,9.9999e-06
0.17400000000000002,0.1175269,0.00032456307,9.9999e-06
0.17500000000000002,0.119195886,0.00034534634,9.9999e-06
0.176,0.1208853,0.0003675023,9.9999e-06
0.177,0.12259533,0.00039112155,9.9999e-06
0.178,0.12432611,0.00041630058,9.9999e-06
0.179,0.1260778,0.00044314243,9.9999e-06
0.18,0.12785055,0.00047175674,9.9999e-06
0.181,0.12964448,0.00050225994,9.9999e-06
0.182,0.1314598,0.00053477753,9.9999e-06
0.183,0.13329661,0.000569442,9.9999e-06
0.184,0.1351551,0.00060639495,9.9999e-06
0.185,0.13703535,0.00064578716,9.9999e-06
0.186,0.13893756,0.00068777945,9.9999e-06
0.187,0.14086182,0.00073254324,9.9999e-06
0.188,0.14280824,0.00078026054,9.9999e-06
0.189,0.14477707,0.000831127,9.999901e-06
0.19,0.14676835,0.00088535,9.999901e-06
0.191,0.14878221,0.0009431502,9.999901e-06
0.192,0.15081881,0.001004763,9.999901e-06
0.193,0.15287821,0.0010704397,9.999901e-06
0.194,0.1549606,0.0011404476,9.9999015e-06
0.195,0.157066,0.0012150705,9.9999015e-06
0.196,0.15919462,0.0012946144,9.999902e-06
0.197,0.16134657,0.0013794018,9.999903e-06
0.198,0.16352186,0.0014697766,9.999904e-06
0.199,0.16572066,0.0015661069,9.999905e-06
0.2,0.16794305,0.0016687835,9.999907e-06
0.201,0.17018908,0.001778223,9.99991e-06
0.202,0.17245892,0.0018948688,9.999912e-06
0.203,0.17475255,0.0020191926,9.999916e-06
0.20400000000000001,0.17707016,0.0021517007,9.999921e-06
0.20500000000000002,0.17941175,0.002292928,9.999927e-06
0.20600000000000002,0.18177737,0.0024434456,9.999935e-06
0.20700000000000002,0.18416718,0.0026038606,9.999945e-06
0.20800000000000002,0.18658116,0.0027748214,9.999959e-06
0.209,0.1890194,0.002957017,9.999976e-06
0.21,0.19148186,0.0031511784,9.999998e-06
0.211,0.19396874,0.0033580912,1.0000027e-05
0.212,0.19647998,0.0035785853,1.0000064e-05
0.213,0.19901557,0.003813545,1.00001125e-05
0.214,0.20157564,0.0040639127,1.0000174e-05
0.215,0.20416014,0.0043306877,1.0000254e-05
0.216,0.20676914,0.004614938,1.0000358e-05
0.217,0.20940256,0.0049177925,1.0000492e-05
0.218,0.21206048,0.005240464,1.0000664e-05
0.219,0.21474287,0.0055842306,1.0000887e-05
0.22,0.21744974,0.0059504583,1.0001175e-05
0.221,0.22018111,0.006340592,1.0001547e-05
0.222,0.2229368,0.0067561753,1.0002028e-05
0.223,0.22571693,0.00719884,1.0002649e-05
0.224,0.22852136,0.0076703294,1.0003451e-05
0.225,0.2313501,0.008172479,1.0004487e-05
0.226,0.23420313,0.008707266,1.0005825e-05
0.227,0.23708032,0.009276764,1.0007554e-05
0.228,0.23998167,0.009883181,1.0009787e-05
0.229,0.24290706,0.01052886,1.0012672e-05
0.23,0.24585643,0.0112162875,1.0016398e-05
0.231,0.24882962,0.011948098,1.0021211e-05
0.232,0.25182658,0.012727071,1.0027429e-05
0.233,0.25484723,0.013556189,1.003546e-05
0.234,0.25789145,0.014438573,1.0045836e-05
0.23500000000000001,0.26095912,0.015377538,1.0059239e-05
0.23600000000000002,0.26405007,0.016376596,1.007655e-05
0.23700000000000002,0.26716423,0.017439453,1.0098913e-05
0.23800000000000002,0.27030137,0.018570028,1.01278e-05
0.23900000000000002,0.27346134,0.01977245,1.0165115e-05
0.24,0.27664402,0.021051114,1.0213318e-05
0.241,0.27984926,0.022410622,1.0275582e-05
0.242,0.28307682,0.023855831,1.0356014e-05
0.243,0.28632656,0.025391862,1.0459912e-05
0.244,0.2895983,0.027024094,1.0594121e-05
0.245,0.29289174,0.028758194,1.0767487e-05
0.246,0.29620668,0.030600112,1.0991434e-05
0.247,0.29954296,0.03255606,1.1280711e-05
0.248,0.30290034,0.034632634,1.1654393e-05
0.249,0.30627856,0.03683666,1.2137096e-05
0.25,0.30967733,0.039175294,1.276063e-05
0.251,0.31309646,0.041655995,1.3566065e-05
0.252,0.3165357,0.044286646,1.4606517e-05
0.253,0.31999466,0.047075227,1.5950482e-05
0.254,0.32347324,0.050030347,1.7686601e-05
0.255,0.32697085,0.05316055,1.9929164e-05
0.256,0.33048752,0.056475095,2.282607e-05
0.257,0.3340226,0.05998314,2.6568026e-05
0.258,0.33757612,0.063694425,3.140165e-05
0.259,0.34114757,0.067618996,3.7645616e-05
0.26,0.34473655,0.071766734,4.571092e-05
0.261,0.34834293,0.076148294,5.6129426e-05
0.262,0.35196608,0.08077397,6.9586844e-05
0.263,0.35560587,0.085654765,8.697048e-05
0.264,0.35926175,0.09080123,0.000109424305
0.265,0.36293352,0.09622444,0.00013842752
0.266,0.36662066,0.101935424,0.0001758911
0.267,0.37032285,0.107944734,0.00022427928
0.268,0.37403974,0.114263445,0.00028677972
0.269,0.37777075,0.12090173,0.00036750094
0.27,0.38151568,0.12787028,0.00047175674
0.271,0.38527387,0.13517849,0.00060639327
0.272,0.3890451,0.14283629,0.00078026194
0.273,0.3928287,0.150852,0.001004761
0.274,0.39662442,0.15923397,0.0012946082
0.275,0.40043184,0.16798988,0.001668782
0.276,0.40425026,0.17712556,0.0021516925
0.277,0.4080796,0.18664691,0.0027748214
0.278,0.41191894,0.19655758,0.003578575
0.279,0.41576818,0.20686097,0.0046149427
0.28,0.41962662,0.2175579,0.0059504467
0.281,0.42349377,0.22864859,0.007670285
0.28200000000000003,0.42736933,0.24013148,0.009883171
0.28300000000000003,0.4312526,0.25200233,0.012727025
0.28400000000000003,0.43514317,0.2642563,0.016376596
0.28500000000000003,0.43904054,0.27688524,0.021051057
0.28600000000000003,0.44294417,0.28988034,0.027024122
0.28700000000000003,0.4468535,0.30322915,0.03463257
0.28800000000000003,0.45076796,0.3169184,0.044286408
0.289,0.45468736,0.3309326,0.056474995
0.29,0.4586107,0.34525278,0.07176648
0.291,0.46253785,0.35985982,0.09080123
0.292,0.466468,0.3747308,0.11426306
0.293,0.47040087,0.38984248,0.14283629
0.294,0.4743355,0.40516824,0.17712528
0.295,0.4782717,0.42068118,0.21755692
0.296,0.48220894,0.43635276,0.26425594
0.297,0.48614648,0.45215204,0.31691757
0.298,0.49008393,0.46804884,0.3747308
0.299,0.49402052,0.4840103,0.4363518
0.3,0.49795604,0.500005,0.500005
0.301,0.5018896,0.5159992,0.5636563
0.302,0.5058207,0.5319606,0.62527746
0.303,0.50974905,0.54785746,0.68309075
0.304,0.51367384,0.5636568,0.73575264
0.305,0.5175947,0.5793284,0.78245175
0.306,0.52151084,0.59484124,0.8228836
0.307,0.525422,0.6101675,0.85717374
0.308,0.52932733,0.6252788,0.8857462
0.309,0.5332264,0.6401497,0.90920824
0.31,0.5371188,0.6547568,0.928243
0.311,0.54100376,0.669077,0.94353455
0.312,0.544881,0.6830912,0.9557233
0.313,0.5487496,0.69678044,0.96537715
0.314,0.5526094,0.71012974,0.9729859
0.315,0.55645955,0.72312444,0.9789588
0.316,0.5602998,0.73575366,0.98363346
0.317,0.56412935,0.7480073,0.9872829
0.318,0.56794786,0.7598781,0.9901267
0.319,0.5717549,0.77136105,0.9923396
0.32,0.5755495,0.78245175,0.99405944
0.321,0.5793317,0.793149,0.9953951
0.322,0.5831006,0.8034521,0.99643135
0.323,0.5868559,0.8133631,0.99723524
0.324,0.5905969,0.8228842,0.9978582
0.325,0.5943232,0.83201987,0.9983412
0.326,0.5980345,0.8407757,0.9987154
0.327,0.6017299,0.8491577,0.99900526
0.328,0.6054093,0.85717374,0.9992298
0.329,0.609072,0.86483127,0.9994036
0.33,0.61271775,0.87213975,0.9995383
0.331,0.6163457,0.87910795,0.9996425
0.332,0.6199557,0.88574636,0.99972326
0.333,0.6235473,0.89206517,0.9997857
0.334,0.62711984,0.8980743,0.99983406
0.335,0.6306731,0.9037854,0.9998716
0.336,0.63420653,0.90920866,0.9999006
0.337,0.63771975,0.9143553,0.999923
0.338,0.6412122,0.91923594,0.9999404
0.339,0.6446837,0.9238615,0.99995387
0.34,0.64813364,0.9282432,0.99996424
0.341,0.6515617,0.9323907,0.99997234
0.342,0.6549676,0.9363153,0.99997854
0.343,0.6583506,0.94002664,0.99998343
0.34400000000000003,0.6617108,0.94353473,0.9999871
0.34500000000000003,0.6650474,0.9468492,0.9999901
0.34600000000000003,0.6683602,0.94997954,0.9999924
0.34700000000000003,0.67164904,0.9529346,0.99999404
0.34800000000000003,0.6749133,0.95572317,0.99999535
0.34900000000000003,0.67815274,0.9583538,0.9999964
0.35000000000000003,0.681367,0.9608345,0.99999726
0.35100000000000003,0.6845558,0.9631732,0.99999785
0.352,0.6877188,0.96537715,0.99999833
0.353,0.6908555,0.9674538,0.9999987
0.354,0.69396603,0.96940964,0.99999905
0.355,0.69704974,0.9712517,0.9999993
0.356,0.7001065,0.9729858,0.9999994
0.357,0.7031359,0.97461796,0.9999995
0.358,0.7061377,0.9761539,0.99999964
0.359,0.70911163,0.97759914,0.99999976
0.36,0.7120576,0.9789587,0.99999976
0.361,0.7149751,0.9802372,0.9999999
0.362,0.7178641,0.98143965,0.9999999
0.363,0.72072417,0.98257035,0.9999999
0.364,0.7235553,0.9836332,0.9999999
0.365,0.7263571,0.98463225,1.0
0.366,0.7291294,0.985571,1.0
0.367,0.7318721,0.9864535,1.0
0.368,0.7345848,0.9872825,1.0
0.369,0.7372674,0.98806155,1.0
0.37,0.73991966,0.9887933,1.0
0.371,0.7425415,0.9894806,1.0
0.372,0.74513274,0.9901264,1.0
0.373,0.7476932,0.99073267,1.0
0.374,0.7502226,0.99130213,1.0
0.375,0.75272095,0.99183685,1.0
0.376,0.7551879,0.992339,1.0
0.377,0.7576236,0.9928104,1.0
0.378,0.76002765,0.99325305,1.0
0.379,0.7624001,0.9936686,1.0
0.38,0.76474077,0.9940587,1.0
0.381,0.76704943,0.99442494,1.0
0.382,0.76932603,0.99476874,1.0
0.383,0.7715705,0.9950913,1.0
0.384,0.7737828,0.99539423,1.0
0.385,0.77596265,0.99567837,1.0
0.386,0.7781102,0.99594516,1.0
0.387,0.78022504,0.9961953,1.0
0.388,0.7823075,0.9964302,1.0
0.389,0.784357,0.99665064,1.0
0.39,0.786374,0.9968574,1.0
0.391,0.788358,0.99705136,1.0
0.392,0.79030925,0.99723357,1.0
0.393,0.79222745,0.9974043,1.0
0.394,0.7941126,0.9975648,1.0
0.395,0.79596484,0.997715,1.0
0.396,0.797784,0.9978561,1.0
0.397,0.79956985,0.9979886,1.0
0.398,0.8013224,0.9981128,1.0
0.399,0.8030418,0.9982292,1.0
0.4,0.80472815,0.99833846,1.0
0.401,0.806381,0.9984409,1.0
0.402,0.80800056,0.99853706,1.0
0.403,0.80958676,0.9986273,1.0
0.404,0.81113964,0.9987118,1.0
0.405,0.81265914,0.99879116,1.0
0.406,0.81414515,0.9988655,1.0
0.40700000000000003,0.8155978,0.9989353,1.0
0.40800000000000003,0.8170168,0.9990006,1.0
0.40900000000000003,0.81840247,0.999062,1.0
0.41000000000000003,0.8197548,0.99911946,1.0
0.41100000000000003,0.8210735,0.9991732,1.0
0.41200000000000003,0.82235867,0.9992238,1.0
0.41300000000000003,0.8236105,0.9992711,1.0
0.41400000000000003,0.82482874,0.9993154,1.0
0.41500000000000004,0.8260135,0.99935704,1.0
0.41600000000000004,0.82716495,0.99939597,1.0
0.417,0.8282829,0.99943227,1.0
0.418,0.8293671,0.9994665,1.0
0.419,0.83041805,0.9994985,1.0
0.42,0.83143544,0.9995284,1.0
0.421,0.8324194,0.99955624,1.0
0.422,0.83336973,0.99958235,1.0
0.423,0.83428675,0.9996069,1.0
0.424,0.83517027,0.9996296,1.0
0.425,0.8360204,0.99965096,1.0
0.426,0.8368372,0.99967086,1.0
0.427,0.83762044,0.99968946,1.0
0.428,0.83837026,0.9997067,1.0
0.429,0.8390866,0.9997228,1.0
0.43,0.83976966,0.9997377,1.0
0.431,0.84041935,0.9997515,1.0
0.432,0.8410356,0.99976426,1.0
0.433,0.84161854,0.9997763,1.0
0.434,0.8421681,0.99978715,1.0
0.435,0.84268415,0.99979717,1.0
0.436,0.843167,0.99980646,1.0
0.437,0.84361655,0.9998149,1.0
0.438,0.8440327,0.99982256,1.0
0.439,0.8444156,0.99982953,1.0
0.44,0.8447652,0.99983585,1.0
0.441,0.84508127,0.99984145,1.0
0.442,0.8453643,0.99984646,1.0
0.443,0.8456138,0.99985075,1.0
0.444,0.8458302,0.99985445,1.0
0.445,0.8460132,0.99985754,1.0
0.446,0.84616286,0.99986005,1.0
0.447,0.84627944,0.9998621,1.0
0.448,0.8463626,0.9998634,1.0
0.449,0.8464126,0.9998642,1.0
0.45,0.8464292,0.9998646,1.0
0.451,0.8464126,0.9998642,1.0
0.452,0.8463627,0.9998634,1.0
0.453,0.84627956,0.9998621,1.0
0.454,0.84616303,0.99986005,1.0
0.455,0.84601325,0.99985754,1.0
0.456,0.8458302,0.99985445,1.0
0.457,0.84561396,0.99985075,1.0
0.458,0.8453643,0.99984646,1.0
0.459,0.84508145,0.99984145,1.0
0.46,0.8447652,0.99983585,1.0
0.461,0.8444156,0.99982953,1.0
0.462,0.8440327,0.99982256,1.0
0.463,0.84361655,0.9998149,1.0
0.464,0.843167,0.99980646,1.0
0.465,0.8426842,0.99979717,1.0
0.466,0.8421681,0.99978715,1.0
0.467,0.84161854,0.9997763,1.0
0.468,0.84103554,0.99976426,1.0
0.46900000000000003,0.84041935,0.9997515,1.0
0.47000000000000003,0.83976966,0.9997377,1.0
0.47100000000000003,0.8390867,0.9997228,1.0
0.47200000000000003,0.83837026,0.9997067,1.0
0.47300000000000003,0.83762056,0.99968946,1.0
0.47400000000000003,0.8368372,0.99967086,1.0
0.47500000000000003,0.8360205,0.99965096,1.0
0.47600000000000003,0.83517045,0.9996296,1.0
0.47700000000000004,0.83428675,0.9996069,1.0
0.47800000000000004,0.83336973,0.99958235,1.0
0.47900000000000004,0.8324194,0.99955624,1.0
0.48,0.8314355,0.9995284,1.0
0.481,0.83041793,0.9994985,1.0
0.482,0.8293671,0.9994665,1.0
0.483,0.8282829,0.99943227,1.0
0.484,0.8271648,0.99939597,1.0
0.485,0.82601357,0.99935704,1.0
0.486,0.824829,0.9993154,1.0
0.487,0.8236106,0.9992711,1.0
0.488,0.82235885,0.9992238,1.0
0.489,0.8210735,0.9991732,1.0
0.49,0.8197548,0.99911946,1.0
0.491,0.81840235,0.999062,1.0
0.492,0.8170168,0.9990006,1.0
0.493,0.8155978,0.9989353,1.0
0.494,0.81414515,0.9988655,1.0
0.495,0.81265914,0.99879116,1.0
0.496,0.81113976,0.9987118,1.0
0.497,0.8095867,0.9986273,1.0
0.498,0.8080007,0.9985372,1.0
0.499,0.8063812,0.9984409,1.0
0.5,0.80472827,0.99833846,1.0
0.501,0.8030418,0.9982292,1.0
0.502,0.8013225,0.9981128,1.0
0.503,0.7995697,0.9979886,1.0
0.504,0.7977838,0.9978561,1.0
0.505,0.7959649,0.997715,1.0
0.506,0.79411286,0.9975648,1.0
0.507,0.79222727,0.9974043,1.0
0.508,0.79030925,0.99723357,1.0
0.509,0.78835815,0.99705136,1.0
0.51,0.78637403,0.9968574,1.0
0.511,0.784357,0.99665064,1.0
0.512,0.7823076,0.9964302,1.0
0.513,0.7802251,0.9961953,1.0
0.514,0.77811,0.99594504,1.0
0.515,0.7759628,0.99567837,1.0
0.516,0.7737831,0.99539423,1.0
0.517,0.7715704,0.9950913,1.0
0.518,0.7693261,0.99476886,1.0
0.519,0.7670496,0.99442506,1.0
0.52,0.7647408,0.99405885,1.0
0.521,0.7624001,0.9936686,1.0
0.522,0.76002795,0.99325305,1.0
0.523,0.7576237,0.9928104,1.0
0.524,0.7551879,0.992339,1.0
0.525,0.7527211,0.99183685,1.0
0.526,0.7502226,0.99130213,1.0
0.527,0.74769306,0.99073267,1.0
0.528,0.7451328,0.9901264,1.0
0.529,0.7425419,0.98948073,1.0
0.53,0.7399198,0.98879343,1.0
0.531,0.7372674,0.98806155,1.0
0.532,0.73458505,0.98728263,1.0
0.533,0.7318721,0.9864535,1.0
0.534,0.72912943,0.985571,1.0
0.535,0.72635734,0.9846324,1.0
0.536,0.7235554,0.9836332,0.9999999
0.537,0.7207241,0.98257035,0.9999999
0.538,0.7178642,0.98143977,0.9999999
0.539,0.7149754,0.98023754,0.9999999
0.54,0.7120574,0.9789586,0.99999976
0.541,0.70911175,0.97759914,0.99999976
0.542,0.706138,0.976154,0.99999964
0.543,0.7031361,0.9746181,0.9999995
0.544,0.7001065,0.9729858,0.9999994
0.545,0.69705003,0.97125185,0.9999993
0.546,0.69396615,0.96940976,0.99999905
0.547,0.6908555,0.9674538,0.9999987
0.548,0.6877189,0.9653773,0.99999833
0.549,0.6845558,0.9631732,0.99999785
0.55,0.6813669,0.9608345,0.99999726
0.551,0.67815286,0.9583538,0.9999964
0.552,0.6749137,0.9557235,0.99999535
0.553,0.6716492,0.9529347,0.99999404
0.554,0.66836023,0.9499796,0.9999924
0.555,0.6650477,0.9468496,0.9999901
0.556,0.6617108,0.94353485,0.9999871
0.557,0.65835065,0.94002664,0.99998343
0.558,0.6549677,0.93631554,0.99997854
0.559,0.6515618,0.932391,0.99997234
0.56,0.6481335,0.928243,0.99996424
0.561,0.64468384,0.9238618,0.99995387
0.562,0.6412127,0.9192364,0.9999404
0.5630000000000001,0.6377195,0.914355,0.999923
0.5640000000000001,0.63420665,0.9092087,0.9999006
0.5650000000000001,0.63067347,0.9037859,0.9998716
0.5660000000000001,0.6271201,0.89807475,0.99983406
0.5670000000000001,0.6235473,0.89206517,0.9997857
0.5680000000000001,0.6199561,0.88574696,0.99972326
0.5690000000000001,0.6163459,0.87910813,0.9996425
0.5700000000000001,0.61271757,0.8721396,0.9995383
0.5710000000000001,0.6090722,0.8648317,0.9994036
0.5720000000000001,0.6054093,0.85717374,0.9992298
0.5730000000000001,0.6017298,0.84915745,0.99900526
0.5740000000000001,0.5980346,0.840776,0.9987154
0.5750000000000001,0.59432364,0.83202094,0.9983412
0.5760000000000001,0.59059715,0.82288474,0.99785835
0.577,0.5868559,0.8133631,0.99723524
0.578,0.5831009,0.80345297,0.99643147
0.579,0.5793318,0.7931493,0.9953951
0.58,0.5755495,0.78245175,0.99405944
0.581,0.57175505,0.7713617,0.99233973
0.582,0.567948,0.75987846,0.99012685
0.583,0.5641293,0.748007,0.98728275
0.584,0.56029993,0.7357541,0.9836336
0.585,0.55646,0.72312593,0.9789594
0.586,0.55260915,0.71012896,0.9729856
0.587,0.54874974,0.6967808,0.9653774
0.588,0.5448812,0.6830924,0.9557243
0.589,0.541004,0.6690778,0.9435354
0.59,0.5371188,0.6547568,0.928243
0.591,0.5332267,0.640151,0.9092101
0.592,0.52932745,0.6252792,0.88574696
0.593,0.5254219,0.61016697,0.8571727
0.594,0.52151114,0.5948422,0.8228858
0.595,0.5175947,0.5793284,0.78245175
0.596,0.5136737,0.5636563,0.7357511
0.597,0.5097492,0.54785794,0.6830924
0.598,0.5058212,0.5319626,0.62528455
0.599,0.5018898,0.51600015,0.56366
0.6,0.49795604,0.500005,0.500005
0.601,0.49402088,0.4840118,0.43635744
0.602,0.49008405,0.46804935,0.37473264
0.603,0.48614648,0.45215204,0.31691757
0.604,0.48220918,0.4363537,0.26425892
0.605,0.47827184,0.42068163,0.21755823
0.606,0.47433537,0.40516782,0.17712416
0.607,0.47040093,0.38984293,0.14283721
0.608,0.46646848,0.37473264,0.11426615
0.609,0.46253762,0.35985896,0.09079998
0.61,0.45861086,0.34525323,0.07176699
0.611,0.45468774,0.33093384,0.05647622
0.612,0.45076826,0.3169192,0.044287056
0.613,0.4468535,0.30322915,0.03463257
0.614,0.4429444,0.28988114,0.027024522
0.615,0.43904063,0.27688563,0.021051211
0.616,0.43514305,0.26425594,0.016376473
0.617,0.4312528,0.25200304,0.012727215
0.618,0.42736983,0.24013288,0.009883472
0.619,0.42349368,0.22864823,0.007670229
0.62,0.41962674,0.21755823,0.0059504914
0.621,0.41576856,0.20686191,0.0046150475
0.622,0.41191918,0.19655818,0.0035786296
0.623,0.4080796,0.18664691,0.0027748214
0.624,0.40425062,0.1771264,0.0021517416
0.625,0.4004319,0.16799015,0.0016687944
0.626,0.39662442,0.15923397,0.0012946082
0.627,0.39282894,0.15085246,0.0010047763
0.628,0.3890451,0.14283629,0.00078026194
0.629,0.38527375,0.13517828,0.0006063887
0.63,0.38151577,0.12787049,0.00047176026
0.631,0.3777712,0.12090255,0.00036751185
0.632,0.37403956,0.11426306,0.00028677552
0.633,0.370323,0.10794491,0.0002242809
0.634,0.3666213,0.101936296,0.00017589742
0.635,0.36293396,0.09622509,0.00013843142
0.636,0.359262,0.090801544,0.000109425826
0.637,0.35560638,0.08565536,8.697285e-05
0.638,0.3519664,0.08077439,6.9588204e-05
0.639,0.34834298,0.07614842,5.6129782e-05
0.64,0.34473658,0.071766734,4.571092e-05
0.641,0.34114823,0.06761971,3.7646878e-05
0.642,0.3375762,0.063694544,3.140181e-05
0.643,0.33402255,0.05998304,2.6567901e-05
0.644,0.33048806,0.056475606,2.2826562e-05
0.645,0.3269713,0.053160932,1.9929466e-05
0.646,0.323473,0.05003016,1.7686487e-05
0.647,0.31999516,0.04707566,1.595071e-05
0.648,0.31653598,0.04428689,1.4606621e-05
0.649,0.3130967,0.041656144,1.3566119e-05
0.65,0.30967733,0.039175294,1.276063e-05
0.651,0.30627903,0.036836967,1.2137169e-05
0.652,0.30290022,0.03463257,1.1654381e-05
0.653,0.2995431,0.03255615,1.12807265e-05
0.654,0.29620704,0.030600311,1.0991461e-05
0.655,0.29289234,0.028758513,1.0767522e-05
0.656,0.28959835,0.027024122,1.05941235e-05
0.657,0.2863269,0.025392003,1.0459922e-05
0.658,0.28307736,0.023856074,1.0356028e-05
0.659,0.27984926,0.022410622,1.0275582e-05
0.66,0.2766443,0.021051211,1.0213322e-05
0.661,0.2734618,0.01977263,1.0165121e-05
0.662,0.27030128,0.018569997,1.0127799e-05
0.663,0.26716435,0.017439501,1.0098915e-05
0.664,0.26405045,0.016376719,1.0076552e-05
0.665,0.260959,0.015377496,1.0059237e-05
0.666,0.25789154,0.0144386,1.0045836e-05
0.667,0.25484756,0.013556279,1.0035461e-05
0.668,0.25182712,0.012727215,1.002743e-05
0.669,0.24883033,0.011948278,1.0021212e-05
0.67,0.24585661,0.0112163415,1.0016399e-05
0.671,0.24290751,0.01052896,1.0012673e-05
0.672,0.2399816,0.009883171,1.0009787e-05
0.673,0.23708047,0.009276801,1.0007554e-05
0.674,0.23420349,0.008707341,1.0005825e-05
0.675,0.23135,0.008172465,1.0004487e-05
0.676,0.22852214,0.0076704603,1.0003451e-05
0.677,0.22571722,0.0071988883,1.0002649e-05
0.678,0.2229373,0.006756251,1.0002028e-05
0.679,0.22018114,0.006340598,1.0001547e-05
0.68,0.21744998,0.0059504914,1.0001175e-05
0.681,0.21474333,0.0055842893,1.0000887e-05
0.682,0.21206048,0.005240464,1.0000664e-05
0.683,0.20940277,0.0049178153,1.0000492e-05
0.684,0.20676948,0.004614978,1.0000358e-05
0.685,0.20416006,0.0043306802,1.0000254e-05
0.686,0.20157577,0.004063924,1.0000174e-05
0.687,0.19901587,0.0038135743,1.00001125e-05
0.6880000000000001,0.19647984,0.003578575,1.0000064e-05
0.6890000000000001,0.19396943,0.0033581485,1.0000027e-05
0.6900000000000001,0.19148213,0.0031511988,9.999998e-06
0.6910000000000001,0.18901978,0.002957048,9.999976e-06
0.6920000000000001,0.18658116,0.0027748214,9.999959e-06
0.6930000000000001,0.18416737,0.0026038731,9.999945e-06
0.6940000000000001,0.18177776,0.0024434687,9.999935e-06
0.6950000000000001,0.17941171,0.002292926,9.999927e-06
0.6960000000000001,0.17707084,0.0021517416,9.999921e-06
0.6970000000000001,0.17475286,0.0020192096,9.999916e-06
0.6980000000000001,0.1724588,0.0018948636,9.999912e-06
0.6990000000000001,0.17018916,0.0017782262,9.99991e-06
0.7000000000000001,0.16794327,0.0016687944,9.999907e-06
0.7010000000000001,0.16572104,0.0015661247,9.999905e-06
0.7020000000000001,0.16352244,0.0014698002,9.999904e-06
0.7030000000000001,0.16134676,0.0013794096,9.999903e-06
0.704,0.15919499,0.0012946279,9.999902e-06
0.705,0.157066,0.0012150705,9.9999015e-06
0.706,0.15496072,0.0011404519,9.9999015e-06
0.707,0.15287851,0.0010704488,9.999901e-06
0.708,0.15081874,0.001004761,9.999901e-06
0.709,0.14878279,0.000943167,9.999901e-06
0.71,0.14676858,0.00088535657,9.999901e-06
0.711,0.14477699,0.0008311247,9.999901e-06
0.712,0.14280832,0.00078026194,9.9999e-06
0.713,0.140862,0.0007325473,9.9999e-06
0.714,0.13893788,0.00068778655,9.9999e-06
0.715,0.13703535,0.00064578716,9.9999e-06
0.716,0.13515525,0.0006063978,9.9999e-06
0.717,0.13329689,0.0005694473,9.9999e-06
0.718,0.13145979,0.00053477706,9.9999e-06
0.719,0.1296446,0.0005022618,9.9999e-06
0.72,0.12785077,0.00047176026,9.9999e-06
0.721,0.12607773,0.00044314118,9.9999e-06
0.722,0.12432659,0.00041630754,9.9999e-06
0.723,0.12259552,0.00039112408,9.9999e-06
0.724,0.12088562,0.0003675064,9.9999e-06
0.725,0.1191959,0.00034534666,9.9999e-06
0.726,0.11752704,0.00032456484,9.9999e-06
0.727,0.11587844,0.00030507048,9.9999e-06
0.728,0.11424959,0.00028677972,9.9999e-06
0.729,0.11264146,0.00026963037,9.9999e-06
0.73,0.111052364,0.00025353595,9.9999e-06
0.731,0.109482914,0.00023843894,9.9999e-06
0.732,0.10793331,0.0002242809,9.9999e-06
0.733,0.106403,0.00021100018,9.9999e-06
0.734,0.104891494,0.00019853949,9.9999e-06
0.735,0.103399634,0.00018685655,9.9999e-06
0.736,0.101925895,0.00017589238,9.9999e-06
0.737,0.100471124,0.0001656102,9.9999e-06
0.738,0.0990345,0.00015596299,9.9999e-06
0.739,0.09761651,0.00014691587,9.9999e-06
0.74,0.09621665,0.00013842949,9.9999e-06
0.741,0.094834425,0.00013046715,9.9999e-06
0.742,0.09347064,0.00012300188,9.9999e-06
0.743,0.09212382,0.00011599594,9.9999e-06
0.744,0.090794474,0.000109424305,9.9999e-06
0.745,0.0894827,0.00010326151,9.9999e-06
0.746,0.08818807,9.748066e-05,9.9999e-06
0.747,0.08691035,9.2058115e-05,9.9999e-06
0.748,0.08564941,8.697166e-05,9.9999e-06
0.749,0.08440478,8.219938e-05,9.9999e-06
0.75,0.083176866,7.7724e-05,9.9999e-06
0.751,0.08196495,7.352503e-05,9.9999e-06
0.752,0.0807694,6.95873e-05,9.9999e-06
0.753,0.07958976,6.589364e-05,9.9999e-06
0.754,0.078425616,6.242814e-05,9.9999e-06
0.755,0.07727761,5.9178976e-05,9.9999e-06
0.756,0.07614448,5.6129782e-05,9.9999e-06
0.757,0.075026624,5.326962e-05,9.9999e-06
0.758,0.073924124,5.0587416e-05,9.9999e-06
0.759,0.07283653,4.8071463e-05,9.9999e-06
0.76,0.07176372,4.5711462e-05,9.9999e-06
0.761,0.07070522,4.3497246e-05,9.9999e-06
0.762,0.06966144,4.1420786e-05,9.9999e-06
0.763,0.06863191,3.947304e-05,9.9999e-06
0.764,0.06761627,3.7645616e-05,9.9999e-06
0.765,0.06661479,3.5931884e-05,9.9999e-06
0.766,0.06562712,3.432438e-05,9.9999e-06
0.767,0.06465285,3.2816177e-05,9.9999e-06
0.768,0.06369251,3.1402138e-05,9.9999e-06
0.769,0.06274503,3.0075122e-05,9.9999e-06
0.77,0.061810933,2.8830667e-05,9.9999e-06
0.771,0.060889613,2.7663085e-05,9.9999e-06
0.772,0.059981365,2.6568154e-05,9.9999e-06
0.773,0.059085816,2.5541094e-05,9.9999e-06
0.774,0.058202602,2.4577475e-05,9.9999e-06
0.775,0.057332207,2.3674023e-05,9.9999e-06
0.776,0.056473635,2.2826169e-05,9.9999e-06
0.777,0.055627156,2.2030888e-05,9.9999e-06
0.778,0.054792833,2.1285085e-05,9.9999e-06
0.779,0.05397031,2.0585518e-05,9.9999e-06
0.78,0.053159438,1.9929314e-05,9.9999e-06
0.781,0.052360076,1.931379e-05,9.9999e-06
0.782,0.051571887,1.8736288e-05,9.9999e-06
0.783,0.050795127,1.8194718e-05,9.9999e-06
0.784,0.050029255,1.7686601e-05,9.9999e-06
0.785,0.049274515,1.72101e-05,9.9999e-06
0.786,0.04853059,1.676314e-05,9.9999e-06
0.787,0.047797147,1.6343787e-05,9.9999e-06
0.788,0.047074582,1.595062e-05,9.9999e-06
0.789,0.046362087,1.5581647e-05,9.9999e-06
0.79,0.04565985,1.5235554e-05,9.9999e-06
0.791,0.04496792,1.4910993e-05,9.9999e-06
0.792,0.04428598,1.4606551e-05,9.9999e-06
0.793,0.043613918,1.43209845e-05,9.9999e-06
0.794,0.0429516,1.4053119e-05,9.9999e-06
0.795,0.042298738,1.38017995e-05,9.9999e-06
0.796,0.041655526,1.3566119e-05,9.9999e-06
0.797,0.041021522,1.3344997e-05,9.9999e-06
0.798,0.04039691,1.3137632e-05,9.9999e-06
0.799,0.039781425,1.2943123e-05,9.9999e-06
0.8,0.039174784,1.276063e-05,9.9999e-06
0.801,0.03857731,1.25895285e-05,9.9999e-06
0.802,0.037988316,1.2428961e-05,9.9999e-06
0.803,0.0374081,1.2278381e-05,9.9999e-06
0.804,0.036836267,1.2137104e-05,9.9999e-06
0.805,0.036272988,1.2004617e-05,9.9999e-06
0.806,0.035718,1.1880344e-05,9.9999e-06
0.807,0.035171073,1.1763746e-05,9.9999e-06
0.808,0.034632344,1.1654406e-05,9.9999e-06
0.809,0.034101576,1.1551842e-05,9.9999e-06
0.81,0.03357854,1.1455614e-05,9.9999e-06
0.811,0.03306338,1.1365373e-05,9.9999e-06
0.812,0.032555852,1.12807265e-05,9.9999e-06
0.8130000000000001,0.032055747,1.12013095e-05,9.9999e-06
0.8140000000000001,0.031563304,1.1126851e-05,9.9999e-06
0.8150000000000001,0.03107796,1.10569745e-05,9.9999e-06
0.8160000000000001,0.030599955,1.09914445e-05,9.9999e-06
0.8170000000000001,0.030128963,1.0929964e-05,9.9999e-06
0.8180000000000001,0.029665114,1.0872309e-05,9.9999e-06
0.8190000000000001,0.029208189,1.0818229e-05,9.9999e-06
0.8200000000000001,0.028757995,1.0767487e-05,9.9999e-06
0.8210000000000001,0.028314743,1.0719915e-05,9.9999e-06
0.8220000000000001,0.027877929,1.0675271e-05,9.9999e-06
0.8230000000000001,0.02744766,1.0633394e-05,9.9999e-06
0.8240000000000001,0.02702395,1.05941235e-05,9.9999e-06
0.8250000000000001,0.026606608,1.0557288e-05,9.9999e-06
0.8260000000000001,0.02619554,1.0522735e-05,9.9999e-06
0.8270000000000001,0.025790649,1.0490324e-05,9.9999e-06
0.8280000000000001,0.02539177,1.0459914e-05,9.9999e-06
0.8290000000000001,0.024998995,1.0431399e-05,9.9999e-06
0.8300000000000001,0.024612045,1.0404644e-05,9.9999e-06
0.8310000000000001,0.024231039,1.0379554e-05,9.9999e-06
0.8320000000000001,0.023855783,1.0356017e-05,9.9999e-06
0.833,0.023486117,1.0333937e-05,9.9999e-06
0.834,0.023122214,1.0313234e-05,9.9999e-06
0.835,0.022763655,1.0293807e-05,9.9999e-06
0.836,0.022410529,1.0275582e-05,9.9999e-06
0.837,0.02206284,1.0258493e-05,9.9999e-06
0.838,0.021720428,1.0242462e-05,9.9999e-06
0.839,0.021383218,1.0227426e-05,9.9999e-06
0.84,0.021051057,1.0213318e-05,9.9999e-06
0.841,0.020724019,1.0200089e-05,9.9999e-06
0.842,0.020401964,1.01876785e-05,9.9999e-06
0.843,0.020084737,1.0176035e-05,9.9999e-06
0.844,0.019772416,1.0165118e-05,9.9999e-06
0.845,0.019464862,1.0154875e-05,9.9999e-06
0.846,0.019161928,1.0145266e-05,9.9999e-06
0.847,0.01886376,1.0136257e-05,9.9999e-06
0.848,0.018570011,1.0127801e-05,9.9999e-06
0.849,0.018280817,1.0119872e-05,9.9999e-06
0.85,0.017995981,1.0112433e-05,9.9999e-06
0.851,0.017715571,1.0105457e-05,9.9999e-06
0.852,0.017439457,1.0098915e-05,9.9999e-06
0.853,0.017167509,1.0092775e-05,9.9999e-06
0.854,0.016899854,1.0087018e-05,9.9999e-06
0.855,0.016636185,1.0081617e-05,9.9999e-06
0.856,0.016376559,1.007655e-05,9.9999e-06
0.857,0.016120981,1.0071799e-05,9.9999e-06
0.858,0.015869334,1.00673415e-05,9.9999e-06
0.859,0.015621492,1.006316e-05,9.9999e-06
0.86,0.015377581,1.005924e-05,9.9999e-06
0.861,0.015137306,1.0055559e-05,9.9999e-06
0.862,0.0149007905,1.0052109e-05,9.9999e-06
0.863,0.014667862,1.0048871e-05,9.9999e-06
0.864,0.014438575,1.0045836e-05,9.9999e-06
0.865,0.014212825,1.0042988e-05,9.9999e-06
0.866,0.013990505,1.0040317e-05,9.9999e-06
0.867,0.013771718,1.0037811e-05,9.9999e-06
0.868,0.013556206,1.0035461e-05,9.9999e-06
0.869,0.013344026,1.0033255e-05,9.9999e-06
0.87,0.0131351715,1.0031188e-05,9.9999e-06
0.871,0.012929546,1.0029248e-05,9.9999e-06
0.872,0.012727101,1.002743e-05,9.9999e-06
0.873,0.012527789,1.0025722e-05,9.9999e-06
0.874,0.012331515,1.0024122e-05,9.9999e-06
0.875,0.012138328,1.0022621e-05,9.9999e-06
0.876,0.011948084,1.0021211e-05,9.9999e-06
0.877,0.011760835,1.001989e-05,9.9999e-06
0.878,0.011576489,1.0018651e-05,9.9999e-06
0.879,0.011394958,1.0017488e-05,9.9999e-06
0.88,0.0112163285,1.0016399e-05,9.9999e-06
0.881,0.011040388,1.0015375e-05,9.9999e-06
0.882,0.0108671775,1.0014416e-05,9.9999e-06
0.883,0.010696701,1.0013516e-05,9.9999e-06
0.884,0.010528869,1.0012672e-05,9.9999e-06
0.885,0.010363649,1.00118805e-05,9.9999e-06
0.886,0.010200958,1.0011137e-05,9.9999e-06
0.887,0.010040835,1.0010441e-05,9.9999e-06
0.888,0.009883201,1.0009787e-05,9.9999e-06
0.889,0.009727985,1.0009174e-05,9.9999e-06
0.89,0.009575221,1.0008599e-05,9.9999e-06
0.891,0.009424836,1.000806e-05,9.9999e-06
0.892,0.009276757,1.0007554e-05,9.9999e-06
0.893,0.009131056,1.0007079e-05,9.9999e-06
0.894,0.008987556,1.00066345e-05,9.9999e-06
0.895,0.008846329,1.0006217e-05,9.9999e-06
0.896,0.008707269,1.0005825e-05,9.9999e-06
0.897,0.008570412,1.0005458e-05,9.9999e-06
0.898,0.00843569,1.0005113e-05,9.9999e-06
0.899,0.00830304,1.000479e-05,9.9999e-06
0.9,0.008172521,1.0004487e-05,9.9999e-06
0.901,0.008043979,1.00042025e-05,9.9999e-06
0.902,0.007917448,1.0003936e-05,9.9999e-06
0.903,0.0077929217,1.0003686e-05,9.9999e-06
0.904,0.007670341,1.0003451e-05,9.9999e-06
0.905,0.0075496756,1.000323e-05,9.9999e-06
0.906,0.0074308985,1.0003024e-05,9.9999e-06
0.907,0.0073139495,1.000283e-05,9.9999e-06
0.908,0.007198859,1.0002649e-05,9.9999e-06
0.909,0.00708554,1.0002478e-05,9.9999e-06
0.91,0.006974023,1.0002318e-05,9.9999e-06
0.911,0.006864251,1.0002169e-05,9.9999e-06
0.912,0.0067561725,1.0002028e-05,9.9999e-06
0.913,0.006649836,1.0001896e-05,9.9999e-06
0.914,0.0065451157,1.0001772e-05,9.9999e-06
0.915,0.0064420355,1.0001656e-05,9.9999e-06
0.916,0.006340596,1.0001547e-05,9.9999e-06
0.917,0.006240746,1.0001445e-05,9.9999e-06
0.918,0.006142461,1.0001349e-05,9.9999e-06
0.919,0.0060457163,1.0001259e-05,9.9999e-06
0.92,0.005950467,1.0001175e-05,9.9999e-06
0.921,0.0058567342,1.0001096e-05,9.9999e-06
0.922,0.00576445,1.0001022e-05,9.9999e-06
0.923,0.0056736353,1.0000952e-05,9.9999e-06
0.924,0.0055842455,1.0000887e-05,9.9999e-06
0.925,0.005496239,1.0000826e-05,9.9999e-06
0.926,0.005409654,1.0000768e-05,9.9999e-06
0.927,0.005324389,1.0000715e-05,9.9999e-06
0.928,0.005240482,1.0000664e-05,9.9999e-06
0.929,0.0051578744,1.0000616e-05,9.9999e-06
0.93,0.005076584,1.0000572e-05,9.9999e-06
0.931,0.0049965703,1.0000531e-05,9.9999e-06
0.932,0.004917796,1.0000492e-05,9.9999e-06
0.933,0.004840277,1.00004545e-05,9.9999e-06
0.934,0.004763978,1.000042e-05,9.9999e-06
0.935,0.0046888604,1.0000388e-05,9.9999e-06
0.936,0.004614942,1.0000358e-05,9.9999e-06
0.937,0.0045421855,1.0000329e-05,9.9999e-06
0.9380000000000001,0.004470557,1.0000303e-05,9.9999e-06
0.9390000000000001,0.004400088,1.0000278e-05,9.9999e-06
0.9400000000000001,0.004330695,1.0000254e-05,9.9999e-06
0.9410000000000001,0.004262411,1.0000233e-05,9.9999e-06
0.9420000000000001,0.0041951854,1.0000212e-05,9.9999e-06
0.9430000000000001,0.004129034,1.0000193e-05,9.9999e-06
0.9440000000000001,0.0040639234,1.0000174e-05,9.9999e-06
0.9450000000000001,0.003999823,1.0000157e-05,9.9999e-06
0.9460000000000001,0.003936762,1.0000142e-05,9.9999e-06
0.9470000000000001,0.0038746642,1.0000126e-05,9.9999e-06
0.9480000000000001,0.0038135445,1.00001125e-05,9.9999e-06
0.9490000000000001,0.0037534034,1.0000099e-05,9.9999e-06
0.9500000000000001,0.003694208,1.0000087e-05,9.9999e-06
0.9510000000000001,0.003635946,1.0000075e-05,9.9999e-06
0.9520000000000001,0.003578602,1.0000064e-05,9.9999e-06
0.9530000000000001,0.0035221486,1.0000054e-05,9.9999e-06
0.9540000000000001,0.003466598,1.0000044e-05,9.9999e-06
0.9550000000000001,0.0034119103,1.0000035e-05,9.9999e-06
0.9560000000000001,0.0033580975,1.0000027e-05,9.9999e-06
0.9570000000000001,0.0033051332,1.0000019e-05,9.9999e-06
0.9580000000000001,0.0032529912,1.0000012e-05,9.9999e-06
0.9590000000000001,0.0032016966,1.0000005e-05,9.9999e-06
0.96,0.0031511867,9.999998e-06,9.9999e-06
0.961,0.0031014734,9.9999925e-06,9.9999e-06
0.962,0.0030525564,9.999986e-06,9.9999e-06
0.963,0.0030044115,9.999981e-06,9.9999e-06
0.964,0.0029570255,9.999976e-06,9.9999e-06
0.965,0.0029103758,9.999972e-06,9.9999e-06
0.966,0.0028644742,9.999967e-06,9.9999e-06
0.967,0.0028192967,9.9999625e-06,9.9999e-06
0.968,0.0027748214,9.999959e-06,9.9999e-06
0.969,0.0027310585,9.999955e-06,9.9999e-06
0.97,0.002687987,9.9999515e-06,9.9999e-06
0.971,0.0026455852,9.999949e-06,9.9999e-06
0.972,0.0026038731,9.999945e-06,9.9999e-06
0.973,0.0025627997,9.999942e-06,9.9999e-06
0.974,0.0025223847,9.99994e-06,9.9999e-06
0.975,0.0024825982,9.999938e-06,9.9999e-06
0.976,0.0024434498,9.999935e-06,9.9999e-06
0.977,0.0024049196,9.999933e-06,9.9999e-06
0.978,0.0023669892,9.999931e-06,9.9999e-06
0.979,0.0023296757,9.999929e-06,9.9999e-06
0.98,0.0022929343,9.999927e-06,9.9999e-06
0.981,0.0022567736,9.999925e-06,9.9999e-06
0.982,0.0022211925,9.999924e-06,9.9999e-06
0.983,0.0021861743,9.999922e-06,9.9999e-06
0.984,0.0021517007,9.999921e-06,9.9999e-06
0.985,0.0021177884,9.99992e-06,9.9999e-06
0.986,0.002084396,9.999919e-06,9.9999e-06
0.987,0.0020515393,9.999917e-06,9.9999e-06
0.988,0.0020191942,9.999916e-06,9.9999e-06
0.989,0.0019873686,9.999915e-06,9.9999e-06
0.99,0.0019560456,9.999914e-06,9.9999e-06
0.991,0.0019252108,9.999913e-06,9.9999e-06
0.992,0.0018948775,9.999912e-06,9.9999e-06
0.993,0.0018650104,9.9999115e-06,9.9999e-06
0.994,0.0018356151,9.999911e-06,9.9999e-06
0.995,0.0018066919,9.999911e-06,9.9999e-06
0.996,0.001778226,9.99991e-06,9.9999e-06
0.997,0.0017502103,9.999909e-06,9.9999e-06
0.998,0.0017226378,9.999909e-06,9.9999e-06
0.999,0.0016954951,9.999908e-06,9.9999e-06
1.0,0.0016687881,9.999907e-06,9.9999e-06

==> data/exps/censorship_f1_esmamds.tsv <==
x	y	y_c0	y_c1
0.0000	0.5341	0.4701	0.5981
0.1000	0.5344	0.4702	0.5986
0.2000	0.5433	0.4836	0.6030
0.3000	0.5472	0.4858	0.6087
0.4000	0.5318	0.4668	0.5968
0.5000	0.5470	0.4857	0.6083
0.6000	0.5543	0.5012	0.6074
0.7000	0.5514	0.4978	0.6050
0.8000	0.5422	0.4843	0.6001
0.9000	0.5589	0.5183	0.5995


==> data/exps/censorship_f1_fibers.tsv <==
x	y	y_c0	y_c1
0.0000	0.1682	0.1494	0.1870
0.1000	0.2129	0.0844	0.3415
0.2000	0.2017	0.0908	0.3126
0.3000	0.2016	0.0906	0.3126
0.4000	0.2018	0.0909	0.3127
0.5000	0.1676	0.1487	0.1865
0.6000	0.2469	0.0876	0.4062
0.7000	0.2997	0.1193	0.4800
0.8000	0.2160	0.1087	0.3234
0.9000	0.2747	0.1326	0.4169


==> data/exps/censorship_f1_rulekit.tsv <==
x	y	y_c0	y_c1
0.0000	0.4515	0.4441	0.4589
0.1000	0.4515	0.4441	0.4589
0.2000	0.4515	0.4441	0.4589
0.3000	0.4515	0.4441	0.4589
0.4000	0.4515	0.4441	0.4589
0.5000	0.4515	0.4441	0.4589
0.6000	0.4500	0.4422	0.4578
0.7000	0.4521	0.4455	0.4588
0.8000	0.4524	0.4467	0.4581
0.9000	0.4525	0.4448	0.4601


==> data/exps/censorship_f1_sysurv.tsv <==
x	y	y_c0	y_c1
0.0000	0.8657	0.8450	0.8864
0.1000	0.8617	0.8414	0.8821
0.2000	0.8574	0.8350	0.8798
0.3000	0.8525	0.8310	0.8739
0.4000	0.8454	0.8228	0.8681
0.5000	0.8348	0.8105	0.8592
0.6000	0.8187	0.7861	0.8513
0.7000	0.7756	0.7096	0.8416
0.8000	0.7447	0.6802	0.8091
0.9000	0.6824	0.5646	0.8003


==> data/exps/crossing_survival.tsv <==
x	y	y_c0	y_c1
0.0100	1.0000
0.0300	1.0000
0.0500	1.0000
0.0701	1.0000
0.0901	1.0000
0.1101	1.0000
0.1301	1.0000
0.1501	0.9999
0.1702	0.9999
0.1902	0.9999
0.2102	0.9999
0.2302	0.9998
0.2502	0.9998
0.2703	0.9997
0.2903	0.9996
0.3103	0.9995
0.3303	0.9994
0.3503	0.9993
0.3704	0.9992
0.3904	0.9991
0.4104	0.9989
0.4304	0.9988
0.4504	0.9986
0.4705	0.9984
0.4905	0.9982
0.5105	0.9979
0.5305	0.9977
0.5505	0.9974
0.5706	0.9971
0.5906	0.9968
0.6106	0.9964
0.6306	0.9961
0.6506	0.9957
0.6707	0.9953
0.6907	0.9949
0.7107	0.9944
0.7307	0.9939
0.7507	0.9934
0.7708	0.9929
0.7908	0.9923
0.8108	0.9917
0.8308	0.9911
0.8508	0.9904
0.8709	0.9897
0.8909	0.9890
0.9109	0.9883
0.9309	0.9875
0.9509	0.9867
0.9710	0.9858
0.9910	0.9849
1.0110	0.9840
1.0310	0.9830
1.0510	0.9820
1.0711	0.9810
1.0911	0.9799
1.1111	0.9788
1.1311	0.9776
1.1511	0.9764
1.1712	0.9752
1.1912	0.9739
1.2112	0.9726
1.2312	0.9713
1.2512	0.9699
1.2713	0.9684
1.2913	0.9669
1.3113	0.9654
1.3313	0.9638
1.3513	0.9622
1.3714	0.9605
1.3914	0.9588
1.4114	0.9570
1.4314	0.9552
1.4514	0.9533
1.4715	0.9514
1.4915	0.9495
1.5115	0.9475
1.5315	0.9454
1.5515	0.9433
1.5716	0.9412
1.5916	0.9389
1.6116	0.9367
1.6316	0.9344
1.6516	0.9320
1.6717	0.9296
1.6917	0.9271
1.7117	0.9246
1.7317	0.9221
1.7517	0.9194
1.7718	0.9168
1.7918	0.9140
1.8118	0.9113
1.8318	0.9084
1.8518	0.9055
1.8719	0.9026
1.8919	0.8996
1.9119	0.8966
1.9319	0.8934
1.9519	0.8903
1.9720	0.8871
1.9920	0.8838
2.0120	0.8805
2.0320	0.8771
2.0520	0.8737
2.0721	0.8702
2.0921	0.8667
2.1121	0.8631
2.1321	0.8595
2.1521	0.8558
2.1722	0.8520
2.1922	0.8482
2.2122	0.8444
2.2322	0.8405
2.2522	0.8365
2.2723	0.8325
2.2923	0.8284
2.3123	0.8243
2.3323	0.8202
2.3523	0.8160
2.3724	0.8117
2.3924	0.8074
2.4124	0.8030
2.4324	0.7986
2.4524	0.7942
2.4725	0.7897
2.4925	0.7851
2.5125	0.7805
2.5325	0.7759
2.5525	0.7712
2.5726	0.7664
2.5926	0.7616
2.6126	0.7568
2.6326	0.7519
2.6526	0.7470
2.6727	0.7421
2.6927	0.7371
2.7127	0.7320
2.7327	0.7270
2.7527	0.7219
2.7728	0.7167
2.7928	0.7115
2.8128	0.7063
2.8328	0.7010
2.8528	0.6957
2.8729	0.6904
2.8929	0.6850
2.9129	0.6796
2.9329	0.6742
2.9529	0.6688
2.9730	0.6633
2.9930	0.6578
3.0130	0.6522
3.0330	0.6466
3.0530	0.6410
3.0731	0.6354
3.0931	0.6298
3.1131	0.6241
3.1331	0.6184
3.1531	0.6127
3.1732	0.6070
3.1932	0.6013
3.2132	0.5955
3.2332	0.5897
3.2532	0.5839
3.2733	0.5781
3.2933	0.5723
3.3133	0.5665
3.3333	0.5606
3.3533	0.5548
3.3734	0.5489
3.3934	0.5431
3.4134	0.5372
3.4334	0.5313
3.4534	0.5254
3.4735	0.5195
3.4935	0.5137
3.5135	0.5078
3.5335	0.5019
3.5535	0.4960
3.5736	0.4901
3.5936	0.4843
3.6136	0.4784
3.6336	0.4725
3.6536	0.4667
3.6737	0.4609
3.6937	0.4550
3.7137	0.4492
3.7337	0.4434
3.7537	0.4376
3.7738	0.4318
3.7938	0.4261
3.8138	0.4203
3.8338	0.4146
3.8538	0.4089
3.8739	0.4032
3.8939	0.3975
3.9139	0.3919
3.9339	0.3863
3.9539	0.3807
3.9740	0.3751
3.9940	0.3695
4.0140	0.3640
4.0340	0.3585
4.0540	0.3531
4.0741	0.3476
4.0941	0.3422
4.1141	0.3369
4.1341	0.3315
4.1541	0.3262
4.1742	0.3210
4.1942	0.3157
4.2142	0.3105
4.2342	0.3054
4.2542	0.3003
4.2743	0.2952
4.2943	0.2902
4.3143	0.2852
4.3343	0.2802
4.3543	0.2753
4.3744	0.2704
4.3944	0.2656
4.4144	0.2608
4.4344	0.2560
4.4544	0.2513
4.4745	0.2467
4.4945	0.2421
4.5145	0.2375
4.5345	0.2330
4.5545	0.2285
4.5746	0.2241
4.5946	0.2197
4.6146	0.2154
4.6346	0.2111
4.6546	0.2069
4.6747	0.2027
4.6947	0.1985
4.7147	0.1945
4.7347	0.1904
4.7547	0.1865
4.7748	0.1825
4.7948	0.1786
4.8148	0.1748
4.8348	0.1710
4.8548	0.1673
4.8749	0.1636
4.8949	0.1600
4.9149	0.1564
4.9349	0.1529
4.9549	0.1494
4.9750	0.1460
4.9950	0.1427
5.0150	0.1393
5.0350	0.1361
5.0551	0.1329
5.0751	0.1297
5.0951	0.1266
5.1151	0.1235
5.1351	0.1205
5.1552	0.1176
5.1752	0.1147
5.1952	0.1118
5.2152	0.1090
5.2352	0.1063
5.2553	0.1035
5.2753	0.1009
5.2953	0.0983
5.3153	0.0957
5.3353	0.0932
5.3554	0.0907
5.3754	0.0883
5.3954	0.0859
5.4154	0.0836
5.4354	0.0813
5.4555	0.0791
5.4755	0.0769
5.4955	0.0748
5.5155	0.0727
5.5355	0.0706
5.5556	0.0686
5.5756	0.0667
5.5956	0.0647
5.6156	0.0628
5.6356	0.0610
5.6557	0.0592
5.6757	0.0575
5.6957	0.0557
5.7157	0.0541
5.7357	0.0524
5.7558	0.0508
5.7758	0.0493
5.7958	0.0477
5.8158	0.0463
5.8358	0.0448
5.8559	0.0434
5.8759	0.0420
5.8959	0.0407
5.9159	0.0394
5.9359	0.0381
5.9560	0.0368
5.9760	0.0356
5.9960	0.0345
6.0160	0.0333
6.0360	0.0322
6.0561	0.0311
6.0761	0.0300
6.0961	0.0290
6.1161	0.0280
6.1361	0.0271
6.1562	0.0261
6.1762	0.0252
6.1962	0.0243
6.2162	0.0234
6.2362	0.0226
6.2563	0.0218
6.2763	0.0210
6.2963	0.0202
6.3163	0.0195
6.3363	0.0188
6.3564	0.0181
6.3764	0.0174
6.3964	0.0168
6.4164	0.0161
6.4364	0.0155
6.4565	0.0149
6.4765	0.0143
6.4965	0.0138
6.5165	0.0132
6.5365	0.0127
6.5566	0.0122
6.5766	0.0117
6.5966	0.0113
6.6166	0.0108
6.6366	0.0104
6.6567	0.0100
6.6767	0.0096
6.6967	0.0092
6.7167	0.0088
6.7367	0.0084
6.7568	0.0081
6.7768	0.0077
6.7968	0.0074
6.8168	0.0071
6.8368	0.0068
6.8569	0.0065
6.8769	0.0062
6.8969	0.0059
6.9169	0.0057
6.9369	0.0054
6.9570	0.0052
6.9770	0.0050
6.9970	0.0047
7.0170	0.0045
7.0370	0.0043
7.0571	0.0041
7.0771	0.0039
7.0971	0.0038
7.1171	0.0036
7.1371	0.0034
7.1572	0.0033
7.1772	0.0031
7.1972	0.0030
7.2172	0.0028
7.2372	0.0027
7.2573	0.0025
7.2773	0.0024
7.2973	0.0023
7.3173	0.0022
7.3373	0.0021
7.3574	0.0020
7.3774	0.0019
7.3974	0.0018
7.4174	0.0017
7.4374	0.0016
7.4575	0.0015
7.4775	0.0015
7.4975	0.0014
7.5175	0.0013
7.5375	0.0012
7.5576	0.0012
7.5776	0.0011
7.5976	0.0011
7.6176	0.0010
7.6376	0.0009
7.6577	0.0009
7.6777	0.0008
7.6977	0.0008
7.7177	0.0008
7.7377	0.0007
7.7578	0.0007
7.7778	0.0006
7.7978	0.0006
7.8178	0.0006
7.8378	0.0005
7.8579	0.0005
7.8779	0.0005
7.8979	0.0005
7.9179	0.0004
7.9379	0.0004
7.9580	0.0004
7.9780	0.0004
7.9980	0.0003
8.0180	0.0003
8.0380	0.0003
8.0581	0.0003
8.0781	0.0003
8.0981	0.0002
8.1181	0.0002
8.1381	0.0002
8.1582	0.0002
8.1782	0.0002
8.1982	0.0002
8.2182	0.0002
8.2382	0.0002
8.2583	0.0002
8.2783	0.0001
8.2983	0.0001
8.3183	0.0001
8.3383	0.0001
8.3584	0.0001
8.3784	0.0001
8.3984	0.0001
8.4184	0.0001
8.4384	0.0001
8.4585	0.0001
8.4785	0.0001
8.4985	0.0001
8.5185	0.0001
8.5385	0.0001
8.5586	0.0001
8.5786	0.0001
8.5986	0.0000
8.6186	0.0000
8.6386	0.0000
8.6587	0.0000
8.6787	0.0000
8.6987	0.0000
8.7187	0.0000
8.7387	0.0000
8.7588	0.0000
8.7788	0.0000
8.7988	0.0000
8.8188	0.0000
8.8388	0.0000
8.8589	0.0000
8.8789	0.0000
8.8989	0.0000
8.9189	0.0000
8.9389	0.0000
8.9590	0.0000
8.9790	0.0000
8.9990	0.0000
9.0190	0.0000
9.0390	0.0000
9.0591	0.0000
9.0791	0.0000
9.0991	0.0000
9.1191	0.0000
9.1391	0.0000
9.1592	0.0000
9.1792	0.0000
9.1992	0.0000
9.2192	0.0000
9.2392	0.0000
9.2593	0.0000
9.2793	0.0000
9.2993	0.0000
9.3193	0.0000
9.3393	0.0000
9.3594	0.0000
9.3794	0.0000
9.3994	0.0000
9.4194	0.0000
9.4394	0.0000
9.4595	0.0000
9.4795	0.0000
9.4995	0.0000
9.5195	0.0000
9.5395	0.0000
9.5596	0.0000
9.5796	0.0000
9.5996	0.0000
9.6196	0.0000
9.6396	0.0000
9.6597	0.0000
9.6797	0.0000
9.6997	0.0000
9.7197	0.0000
9.7397	0.0000
9.7598	0.0000
9.7798	0.0000
9.7998	0.0000
9.8198	0.0000
9.8398	0.0000
9.8599	0.0000
9.8799	0.0000
9.8999	0.0000
9.9199	0.0000
9.9399	0.0000
9.9600	0.0000
9.9800	0.0000
10.0000	0.0000


==> data/exps/dataset_size_f1_esmamds.tsv <==
x	y	y_c0	y_c1
1000.0000	0.5531	0.4994	0.6069
2000.0000	0.5424	0.4906	0.5942
5000.0000	0.5372	0.4714	0.6030
10000.0000	0.5341	0.4701	0.5981
20000.0000	0.5324	0.4649	0.5999
30000.0000	0.5068	0.4370	0.5766


==> data/exps/dataset_size_f1_fibers.tsv <==
x	y	y_c0	y_c1
1000.0000	0.2407	0.1254	0.3561
2000.0000	0.1805	0.1438	0.2173
5000.0000	0.2467	0.0832	0.4101
10000.0000	0.2129	0.0844	0.3415
20000.0000	0.1701	0.1507	0.1894
30000.0000	0.2599	0.0912	0.4287


==> data/exps/dataset_size_f1_rulekit.tsv <==
x	y	y_c0	y_c1
1000.0000	0.4622	0.4416	0.4828
2000.0000	0.4563	0.4427	0.4699
5000.0000	0.4505	0.4416	0.4594
10000.0000	0.4515	0.4441	0.4589
20000.0000	0.4480	0.4436	0.4523
30000.0000	0.4471	0.4416	0.4525


==> data/exps/dataset_size_f1_sysurv.tsv <==
x	y	y_c0	y_c1
1000.0000	0.7251	0.5282	0.9221
2000.0000	0.8137	0.7149	0.9125
5000.0000	0.8417	0.7626	0.9209
10000.0000	0.8617	0.8414	0.8821
20000.0000	0.8663	0.8489	0.8837
30000.0000	0.8651	0.8498	0.8803


==> data/exps/indiv_survival_1.tsv <==
x	y	y_c0	y_c1
0.0100	1.0000
0.0300	1.0000
0.0500	1.0000
0.0701	1.0000
0.0901	1.0000
0.1101	1.0000
0.1301	1.0000
0.1501	1.0000
0.1702	1.0000
0.1902	1.0000
0.2102	1.0000
0.2302	1.0000
0.2502	1.0000
0.2703	1.0000
0.2903	1.0000
0.3103	0.9999
0.3303	0.9999
0.3503	0.9999
0.3704	0.9999
0.3904	0.9999
0.4104	0.9999
0.4304	0.9998
0.4504	0.9998
0.4705	0.9998
0.4905	0.9998
0.5105	0.9997
0.5305	0.9997
0.5505	0.9997
0.5706	0.9996
0.5906	0.9996
0.6106	0.9996
0.6306	0.9995
0.6506	0.9995
0.6707	0.9994
0.6907	0.9994
0.7107	0.9993
0.7307	0.9992
0.7507	0.9992
0.7708	0.9991
0.7908	0.9990
0.8108	0.9990
0.8308	0.9989
0.8508	0.9988
0.8709	0.9987
0.8909	0.9986
0.9109	0.9985
0.9309	0.9984
0.9509	0.9983
0.9710	0.9982
0.9910	0.9981
1.0110	0.9980
1.0310	0.9979
1.0510	0.9977
1.0711	0.9976
1.0911	0.9975
1.1111	0.9973
1.1311	0.9972
1.1511	0.9970
1.1712	0.9969
1.1912	0.9967
1.2112	0.9965
1.2312	0.9964
1.2512	0.9962
1.2713	0.9960
1.2913	0.9958
1.3113	0.9956
1.3313	0.9954
1.3513	0.9952
1.3714	0.9950
1.3914	0.9948
1.4114	0.9945
1.4314	0.9943
1.4514	0.9940
1.4715	0.9938
1.4915	0.9935
1.5115	0.9933
1.5315	0.9930
1.5515	0.9927
1.5716	0.9924
1.5916	0.9922
1.6116	0.9919
1.6316	0.9916
1.6516	0.9912
1.6717	0.9909
1.6917	0.9906
1.7117	0.9903
1.7317	0.9899
1.7517	0.9896
1.7718	0.9892
1.7918	0.9888
1.8118	0.9885
1.8318	0.9881
1.8518	0.9877
1.8719	0.9873
1.8919	0.9869
1.9119	0.9864
1.9319	0.9860
1.9519	0.9856
1.9720	0.9851
1.9920	0.9847
2.0120	0.9842
2.0320	0.9837
2.0520	0.9833
2.0721	0.9828
2.0921	0.9823
2.1121	0.9818
2.1321	0.9812
2.1521	0.9807
2.1722	0.9802
2.1922	0.9796
2.2122	0.9791
2.2322	0.9785
2.2522	0.9779
2.2723	0.9773
2.2923	0.9767
2.3123	0.9761
2.3323	0.9755
2.3523	0.9749
2.3724	0.9743
2.3924	0.9736
2.4124	0.9730
2.4324	0.9723
2.4524	0.9716
2.4725	0.9709
2.4925	0.9702
2.5125	0.9695
2.5325	0.9688
2.5525	0.9680
2.5726	0.9673
2.5926	0.9665
2.6126	0.9658
2.6326	0.9650
2.6526	0.9642
2.6727	0.9634
2.6927	0.9626
2.7127	0.9618
2.7327	0.9609
2.7527	0.9601
2.7728	0.9592
2.7928	0.9583
2.8128	0.9575
2.8328	0.9566
2.8528	0.9557
2.8729	0.9547
2.8929	0.9538
2.9129	0.9529
2.9329	0.9519
2.9529	0.9510
2.9730	0.9500
2.9930	0.9490
3.0130	0.9480
3.0330	0.9470
3.0530	0.9459
3.0731	0.9449
3.0931	0.9438
3.1131	0.9428
3.1331	0.9417
3.1531	0.9406
3.1732	0.9395
3.1932	0.9384
3.2132	0.9373
3.2332	0.9361
3.2532	0.9350
3.2733	0.9338
3.2933	0.9326
3.3133	0.9314
3.3333	0.9302
3.3533	0.9290
3.3734	0.9278
3.3934	0.9265
3.4134	0.9253
3.4334	0.9240
3.4534	0.9227
3.4735	0.9214
3.4935	0.9201
3.5135	0.9188
3.5335	0.9174
3.5535	0.9161
3.5736	0.9147
3.5936	0.9133
3.6136	0.9120
3.6336	0.9106
3.6536	0.9091
3.6737	0.9077
3.6937	0.9063
3.7137	0.9048
3.7337	0.9033
3.7537	0.9019
3.7738	0.9004
3.7938	0.8988
3.8138	0.8973
3.8338	0.8958
3.8538	0.8942
3.8739	0.8927
3.8939	0.8911
3.9139	0.8895
3.9339	0.8879
3.9539	0.8863
3.9740	0.8846
3.9940	0.8830
4.0140	0.8813
4.0340	0.8797
4.0540	0.8780
4.0741	0.8763
4.0941	0.8746
4.1141	0.8728
4.1341	0.8711
4.1541	0.8693
4.1742	0.8676
4.1942	0.8658
4.2142	0.8640
4.2342	0.8622
4.2542	0.8604
4.2743	0.8585
4.2943	0.8567
4.3143	0.8548
4.3343	0.8530
4.3543	0.8511
4.3744	0.8492
4.3944	0.8473
4.4144	0.8453
4.4344	0.8434
4.4544	0.8415
4.4745	0.8395
4.4945	0.8375
4.5145	0.8355
4.5345	0.8335
4.5545	0.8315
4.5746	0.8295
4.5946	0.8274
4.6146	0.8254
4.6346	0.8233
4.6546	0.8212
4.6747	0.8191
4.6947	0.8170
4.7147	0.8149
4.7347	0.8128
4.7547	0.8106
4.7748	0.8085
4.7948	0.8063
4.8148	0.8041
4.8348	0.8019
4.8548	0.7997
4.8749	0.7975
4.8949	0.7953
4.9149	0.7930
4.9349	0.7908
4.9549	0.7885
4.9750	0.7862
4.9950	0.7840
5.0150	0.7817
5.0350	0.7793
5.0551	0.7770
5.0751	0.7747
5.0951	0.7723
5.1151	0.7700
5.1351	0.7676
5.1552	0.7652
5.1752	0.7628
5.1952	0.7604
5.2152	0.7580
5.2352	0.7556
5.2553	0.7532
5.2753	0.7507
5.2953	0.7483
5.3153	0.7458
5.3353	0.7433
5.3554	0.7408
5.3754	0.7383
5.3954	0.7358
5.4154	0.7333
5.4354	0.7308
5.4555	0.7282
5.4755	0.7257
5.4955	0.7231
5.5155	0.7206
5.5355	0.7180
5.5556	0.7154
5.5756	0.7128
5.5956	0.7102
5.6156	0.7076
5.6356	0.7050
5.6557	0.7023
5.6757	0.6997
5.6957	0.6971
5.7157	0.6944
5.7357	0.6917
5.7558	0.6891
5.7758	0.6864
5.7958	0.6837
5.8158	0.6810
5.8358	0.6783
5.8559	0.6756
5.8759	0.6729
5.8959	0.6701
5.9159	0.6674
5.9359	0.6646
5.9560	0.6619
5.9760	0.6591
5.9960	0.6564
6.0160	0.6536
6.0360	0.6508
6.0561	0.6480
6.0761	0.6452
6.0961	0.6424
6.1161	0.6396
6.1361	0.6368
6.1562	0.6340
6.1762	0.6312
6.1962	0.6284
6.2162	0.6255
6.2362	0.6227
6.2563	0.6199
6.2763	0.6170
6.2963	0.6142
6.3163	0.6113
6.3363	0.6084
6.3564	0.6056
6.3764	0.6027
6.3964	0.5998
6.4164	0.5969
6.4364	0.5940
6.4565	0.5912
6.4765	0.5883
6.4965	0.5854
6.5165	0.5825
6.5365	0.5796
6.5566	0.5767
6.5766	0.5738
6.5966	0.5708
6.6166	0.5679
6.6366	0.5650
6.6567	0.5621
6.6767	0.5592
6.6967	0.5562
6.7167	0.5533
6.7367	0.5504
6.7568	0.5475
6.7768	0.5445
6.7968	0.5416
6.8168	0.5386
6.8368	0.5357
6.8569	0.5328
6.8769	0.5298
6.8969	0.5269
6.9169	0.5240
6.9369	0.5210
6.9570	0.5181
6.9770	0.5151
6.9970	0.5122
7.0170	0.5092
7.0370	0.5063
7.0571	0.5034
7.0771	0.5004
7.0971	0.4975
7.1171	0.4945
7.1371	0.4916
7.1572	0.4887
7.1772	0.4857
7.1972	0.4828
7.2172	0.4799
7.2372	0.4769
7.2573	0.4740
7.2773	0.4711
7.2973	0.4682
7.3173	0.4652
7.3373	0.4623
7.3574	0.4594
7.3774	0.4565
7.3974	0.4536
7.4174	0.4507
7.4374	0.4477
7.4575	0.4448
7.4775	0.4419
7.4975	0.4390
7.5175	0.4362
7.5375	0.4333
7.5576	0.4304
7.5776	0.4275
7.5976	0.4246
7.6176	0.4217
7.6376	0.4189
7.6577	0.4160
7.6777	0.4132
7.6977	0.4103
7.7177	0.4075
7.7377	0.4046
7.7578	0.4018
7.7778	0.3989
7.7978	0.3961
7.8178	0.3933
7.8378	0.3905
7.8579	0.3877
7.8779	0.3849
7.8979	0.3821
7.9179	0.3793
7.9379	0.3765
7.9580	0.3737
7.9780	0.3709
7.9980	0.3682
8.0180	0.3654
8.0380	0.3626
8.0581	0.3599
8.0781	0.3572
8.0981	0.3544
8.1181	0.3517
8.1381	0.3490
8.1582	0.3463
8.1782	0.3436
8.1982	0.3409
8.2182	0.3382
8.2382	0.3355
8.2583	0.3329
8.2783	0.3302
8.2983	0.3276
8.3183	0.3249
8.3383	0.3223
8.3584	0.3197
8.3784	0.3170
8.3984	0.3144
8.4184	0.3118
8.4384	0.3093
8.4585	0.3067
8.4785	0.3041
8.4985	0.3015
8.5185	0.2990
8.5385	0.2965
8.5586	0.2939
8.5786	0.2914
8.5986	0.2889
8.6186	0.2864
8.6386	0.2839
8.6587	0.2814
8.6787	0.2790
8.6987	0.2765
8.7187	0.2740
8.7387	0.2716
8.7588	0.2692
8.7788	0.2668
8.7988	0.2644
8.8188	0.2620
8.8388	0.2596
8.8589	0.2572
8.8789	0.2548
8.8989	0.2525
8.9189	0.2502
8.9389	0.2478
8.9590	0.2455
8.9790	0.2432
8.9990	0.2409
9.0190	0.2386
9.0390	0.2364
9.0591	0.2341
9.0791	0.2318
9.0991	0.2296
9.1191	0.2274
9.1391	0.2252
9.1592	0.2230
9.1792	0.2208
9.1992	0.2186
9.2192	0.2164
9.2392	0.2143
9.2593	0.2122
9.2793	0.2100
9.2993	0.2079
9.3193	0.2058
9.3393	0.2037
9.3594	0.2016
9.3794	0.1996
9.3994	0.1975
9.4194	0.1955
9.4394	0.1934
9.4595	0.1914
9.4795	0.1894
9.4995	0.1874
9.5195	0.1855
9.5395	0.1835
9.5596	0.1815
9.5796	0.1796
9.5996	0.1777
9.6196	0.1758
9.6396	0.1739
9.6597	0.1720
9.6797	0.1701
9.6997	0.1682
9.7197	0.1664
9.7397	0.1645
9.7598	0.1627
9.7798	0.1609
9.7998	0.1591
9.8198	0.1573
9.8398	0.1556
9.8599	0.1538
9.8799	0.1520
9.8999	0.1503
9.9199	0.1486
9.9399	0.1469
9.9600	0.1452
9.9800	0.1435
10.0000	0.1418


==> data/exps/indiv_survival_5.tsv <==
x	y	y_c0	y_c1
0.0100	1.0000
0.0300	1.0000
0.0500	1.0000
0.0701	1.0000
0.0901	1.0000
0.1101	1.0000
0.1301	1.0000
0.1501	1.0000
0.1702	1.0000
0.1902	1.0000
0.2102	1.0000
0.2302	1.0000
0.2502	1.0000
0.2703	1.0000
0.2903	1.0000
0.3103	1.0000
0.3303	1.0000
0.3503	0.9999
0.3704	0.9999
0.3904	0.9999
0.4104	0.9999
0.4304	0.9999
0.4504	0.9999
0.4705	0.9999
0.4905	0.9999
0.5105	0.9998
0.5305	0.9998
0.5505	0.9998
0.5706	0.9998
0.5906	0.9998
0.6106	0.9997
0.6306	0.9997
0.6506	0.9997
0.6707	0.9996
0.6907	0.9996
0.7107	0.9996
0.7307	0.9995
0.7507	0.9995
0.7708	0.9995
0.7908	0.9994
0.8108	0.9994
0.8308	0.9993
0.8508	0.9993
0.8709	0.9992
0.8909	0.9992
0.9109	0.9991
0.9309	0.9991
0.9509	0.9990
0.9710	0.9989
0.9910	0.9989
1.0110	0.9988
1.0310	0.9987
1.0510	0.9986
1.0711	0.9986
1.0911	0.9985
1.1111	0.9984
1.1311	0.9983
1.1511	0.9982
1.1712	0.9981
1.1912	0.9980
1.2112	0.9979
1.2312	0.9978
1.2512	0.9977
1.2713	0.9976
1.2913	0.9975
1.3113	0.9974
1.3313	0.9973
1.3513	0.9971
1.3714	0.9970
1.3914	0.9969
1.4114	0.9967
1.4314	0.9966
1.4514	0.9964
1.4715	0.9963
1.4915	0.9961
1.5115	0.9960
1.5315	0.9958
1.5515	0.9957
1.5716	0.9955
1.5916	0.9953
1.6116	0.9951
1.6316	0.9949
1.6516	0.9948
1.6717	0.9946
1.6917	0.9944
1.7117	0.9942
1.7317	0.9940
1.7517	0.9938
1.7718	0.9935
1.7918	0.9933
1.8118	0.9931
1.8318	0.9929
1.8518	0.9926
1.8719	0.9924
1.8919	0.9921
1.9119	0.9919
1.9319	0.9916
1.9519	0.9914
1.9720	0.9911
1.9920	0.9908
2.0120	0.9905
2.0320	0.9903
2.0520	0.9900
2.0721	0.9897
2.0921	0.9894
2.1121	0.9891
2.1321	0.9888
2.1521	0.9884
2.1722	0.9881
2.1922	0.9878
2.2122	0.9875
2.2322	0.9871
2.2522	0.9868
2.2723	0.9864
2.2923	0.9860
2.3123	0.9857
2.3323	0.9853
2.3523	0.9849
2.3724	0.9845
2.3924	0.9842
2.4124	0.9838
2.4324	0.9834
2.4524	0.9829
2.4725	0.9825
2.4925	0.9821
2.5125	0.9817
2.5325	0.9812
2.5525	0.9808
2.5726	0.9803
2.5926	0.9799
2.6126	0.9794
2.6326	0.9789
2.6526	0.9785
2.6727	0.9780
2.6927	0.9775
2.7127	0.9770
2.7327	0.9765
2.7527	0.9760
2.7728	0.9754
2.7928	0.9749
2.8128	0.9744
2.8328	0.9738
2.8528	0.9733
2.8729	0.9727
2.8929	0.9722
2.9129	0.9716
2.9329	0.9710
2.9529	0.9704
2.9730	0.9698
2.9930	0.9692
3.0130	0.9686
3.0330	0.9680
3.0530	0.9674
3.0731	0.9667
3.0931	0.9661
3.1131	0.9654
3.1331	0.9648
3.1531	0.9641
3.1732	0.9634
3.1932	0.9627
3.2132	0.9620
3.2332	0.9613
3.2532	0.9606
3.2733	0.9599
3.2933	0.9592
3.3133	0.9585
3.3333	0.9577
3.3533	0.9570
3.3734	0.9562
3.3934	0.9554
3.4134	0.9547
3.4334	0.9539
3.4534	0.9531
3.4735	0.9523
3.4935	0.9515
3.5135	0.9507
3.5335	0.9498
3.5535	0.9490
3.5736	0.9482
3.5936	0.9473
3.6136	0.9465
3.6336	0.9456
3.6536	0.9447
3.6737	0.9438
3.6937	0.9429
3.7137	0.9420
3.7337	0.9411
3.7537	0.9402
3.7738	0.9392
3.7938	0.9383
3.8138	0.9373
3.8338	0.9364
3.8538	0.9354
3.8739	0.9344
3.8939	0.9335
3.9139	0.9325
3.9339	0.9315
3.9539	0.9304
3.9740	0.9294
3.9940	0.9284
4.0140	0.9273
4.0340	0.9263
4.0540	0.9252
4.0741	0.9242
4.0941	0.9231
4.1141	0.9220
4.1341	0.9209
4.1541	0.9198
4.1742	0.9187
4.1942	0.9175
4.2142	0.9164
4.2342	0.9153
4.2542	0.9141
4.2743	0.9129
4.2943	0.9118
4.3143	0.9106
4.3343	0.9094
4.3543	0.9082
4.3744	0.9070
4.3944	0.9058
4.4144	0.9045
4.4344	0.9033
4.4544	0.9020
4.4745	0.9008
4.4945	0.8995
4.5145	0.8982
4.5345	0.8970
4.5545	0.8957
4.5746	0.8944
4.5946	0.8930
4.6146	0.8917
4.6346	0.8904
4.6546	0.8890
4.6747	0.8877
4.6947	0.8863
4.7147	0.8849
4.7347	0.8836
4.7547	0.8822
4.7748	0.8808
4.7948	0.8794
4.8148	0.8779
4.8348	0.8765
4.8548	0.8751
4.8749	0.8736
4.8949	0.8722
4.9149	0.8707
4.9349	0.8692
4.9549	0.8677
4.9750	0.8662
4.9950	0.8647
5.0150	0.8632
5.0350	0.8617
5.0551	0.8601
5.0751	0.8586
5.0951	0.8570
5.1151	0.8555
5.1351	0.8539
5.1552	0.8523
5.1752	0.8507
5.1952	0.8491
5.2152	0.8475
5.2352	0.8459
5.2553	0.8443
5.2753	0.8426
5.2953	0.8410
5.3153	0.8393
5.3353	0.8377
5.3554	0.8360
5.3754	0.8343
5.3954	0.8326
5.4154	0.8309
5.4354	0.8292
5.4555	0.8275
5.4755	0.8257
5.4955	0.8240
5.5155	0.8223
5.5355	0.8205
5.5556	0.8187
5.5756	0.8170
5.5956	0.8152
5.6156	0.8134
5.6356	0.8116
5.6557	0.8098
5.6757	0.8080
5.6957	0.8061
5.7157	0.8043
5.7357	0.8024
5.7558	0.8006
5.7758	0.7987
5.7958	0.7969
5.8158	0.7950
5.8358	0.7931
5.8559	0.7912
5.8759	0.7893
5.8959	0.7874
5.9159	0.7855
5.9359	0.7835
5.9560	0.7816
5.9760	0.7796
5.9960	0.7777
6.0160	0.7757
6.0360	0.7738
6.0561	0.7718
6.0761	0.7698
6.0961	0.7678
6.1161	0.7658
6.1361	0.7638
6.1562	0.7618
6.1762	0.7597
6.1962	0.7577
6.2162	0.7557
6.2362	0.7536
6.2563	0.7516
6.2763	0.7495
6.2963	0.7474
6.3163	0.7453
6.3363	0.7433
6.3564	0.7412
6.3764	0.7391
6.3964	0.7370
6.4164	0.7348
6.4364	0.7327
6.4565	0.7306
6.4765	0.7284
6.4965	0.7263
6.5165	0.7242
6.5365	0.7220
6.5566	0.7198
6.5766	0.7177
6.5966	0.7155
6.6166	0.7133
6.6366	0.7111
6.6567	0.7089
6.6767	0.7067
6.6967	0.7045
6.7167	0.7023
6.7367	0.7001
6.7568	0.6978
6.7768	0.6956
6.7968	0.6934
6.8168	0.6911
6.8368	0.6889
6.8569	0.6866
6.8769	0.6843
6.8969	0.6821
6.9169	0.6798
6.9369	0.6775
6.9570	0.6752
6.9770	0.6729
6.9970	0.6706
7.0170	0.6683
7.0370	0.6660
7.0571	0.6637
7.0771	0.6614
7.0971	0.6591
7.1171	0.6567
7.1371	0.6544
7.1572	0.6521
7.1772	0.6497
7.1972	0.6474
7.2172	0.6450
7.2372	0.6427
7.2573	0.6403
7.2773	0.6379
7.2973	0.6356
7.3173	0.6332
7.3373	0.6308
7.3574	0.6284
7.3774	0.6261
7.3974	0.6237
7.4174	0.6213
7.4374	0.6189
7.4575	0.6165
7.4775	0.6141
7.4975	0.6117
7.5175	0.6093
7.5375	0.6068
7.5576	0.6044
7.5776	0.6020
7.5976	0.5996
7.6176	0.5972
7.6376	0.5947
7.6577	0.5923
7.6777	0.5899
7.6977	0.5874
7.7177	0.5850
7.7377	0.5825
7.7578	0.5801
7.7778	0.5777
7.7978	0.5752
7.8178	0.5728
7.8378	0.5703
7.8579	0.5678
7.8779	0.5654
7.8979	0.5629
7.9179	0.5605
7.9379	0.5580
7.9580	0.5555
7.9780	0.5531
7.9980	0.5506
8.0180	0.5481
8.0380	0.5457
8.0581	0.5432
8.0781	0.5407
8.0981	0.5383
8.1181	0.5358
8.1381	0.5333
8.1582	0.5308
8.1782	0.5284
8.1982	0.5259
8.2182	0.5234
8.2382	0.5209
8.2583	0.5185
8.2783	0.5160
8.2983	0.5135
8.3183	0.5110
8.3383	0.5086
8.3584	0.5061
8.3784	0.5036
8.3984	0.5011
8.4184	0.4986
8.4384	0.4962
8.4585	0.4937
8.4785	0.4912
8.4985	0.4887
8.5185	0.4863
8.5385	0.4838
8.5586	0.4813
8.5786	0.4789
8.5986	0.4764
8.6186	0.4739
8.6386	0.4715
8.6587	0.4690
8.6787	0.4665
8.6987	0.4641
8.7187	0.4616
8.7387	0.4592
8.7588	0.4567
8.7788	0.4543
8.7988	0.4518
8.8188	0.4494
8.8388	0.4469
8.8589	0.4445
8.8789	0.4420
8.8989	0.4396
8.9189	0.4371
8.9389	0.4347
8.9590	0.4323
8.9790	0.4298
8.9990	0.4274
9.0190	0.4250
9.0390	0.4226
9.0591	0.4202
9.0791	0.4177
9.0991	0.4153
9.1191	0.4129
9.1391	0.4105
9.1592	0.4081
9.1792	0.4057
9.1992	0.4033
9.2192	0.4009
9.2392	0.3986
9.2593	0.3962
9.2793	0.3938
9.2993	0.3914
9.3193	0.3891
9.3393	0.3867
9.3594	0.3843
9.3794	0.3820
9.3994	0.3796
9.4194	0.3773
9.4394	0.3749
9.4595	0.3726
9.4795	0.3703
9.4995	0.3679
9.5195	0.3656
9.5395	0.3633
9.5596	0.3610
9.5796	0.3587
9.5996	0.3564
9.6196	0.3541
9.6396	0.3518
9.6597	0.3495
9.6797	0.3472
9.6997	0.3449
9.7197	0.3427
9.7397	0.3404
9.7598	0.3381
9.7798	0.3359
9.7998	0.3336
9.8198	0.3314
9.8398	0.3292
9.8599	0.3269
9.8799	0.3247
9.8999	0.3225
9.9199	0.3203
9.9399	0.3181
9.9600	0.3159
9.9800	0.3137
10.0000	0.3115


==> data/exps/indiv_survival_6.tsv <==
x	y	y_c0	y_c1
0.0100	0.9512
0.0300	0.9170
0.0500	0.8942
0.0701	0.8760
0.0901	0.8607
0.1101	0.8471
0.1301	0.8350
0.1501	0.8239
0.1702	0.8136
0.1902	0.8041
0.2102	0.7951
0.2302	0.7867
0.2502	0.7787
0.2703	0.7711
0.2903	0.7638
0.3103	0.7569
0.3303	0.7502
0.3503	0.7438
0.3704	0.7376
0.3904	0.7317
0.4104	0.7259
0.4304	0.7203
0.4504	0.7149
0.4705	0.7097
0.4905	0.7046
0.5105	0.6996
0.5305	0.6948
0.5505	0.6900
0.5706	0.6855
0.5906	0.6810
0.6106	0.6766
0.6306	0.6723
0.6506	0.6681
0.6707	0.6640
0.6907	0.6600
0.7107	0.6561
0.7307	0.6522
0.7507	0.6484
0.7708	0.6447
0.7908	0.6411
0.8108	0.6375
0.8308	0.6340
0.8508	0.6305
0.8709	0.6271
0.8909	0.6238
0.9109	0.6205
0.9309	0.6173
0.9509	0.6141
0.9710	0.6110
0.9910	0.6079
1.0110	0.6049
1.0310	0.6019
1.0510	0.5989
1.0711	0.5960
1.0911	0.5932
1.1111	0.5903
1.1311	0.5876
1.1511	0.5848
1.1712	0.5821
1.1912	0.5794
1.2112	0.5768
1.2312	0.5742
1.2512	0.5716
1.2713	0.5691
1.2913	0.5666
1.3113	0.5641
1.3313	0.5616
1.3513	0.5592
1.3714	0.5568
1.3914	0.5544
1.4114	0.5521
1.4314	0.5498
1.4514	0.5475
1.4715	0.5452
1.4915	0.5430
1.5115	0.5408
1.5315	0.5386
1.5515	0.5364
1.5716	0.5343
1.5916	0.5322
1.6116	0.5301
1.6316	0.5280
1.6516	0.5259
1.6717	0.5239
1.6917	0.5219
1.7117	0.5199
1.7317	0.5179
1.7517	0.5159
1.7718	0.5140
1.7918	0.5121
1.8118	0.5102
1.8318	0.5083
1.8518	0.5064
1.8719	0.5046
1.8919	0.5027
1.9119	0.5009
1.9319	0.4991
1.9519	0.4973
1.9720	0.4955
1.9920	0.4938
2.0120	0.4920
2.0320	0.4903
2.0520	0.4886
2.0721	0.4869
2.0921	0.4852
2.1121	0.4835
2.1321	0.4819
2.1521	0.4802
2.1722	0.4786
2.1922	0.4770
2.2122	0.4754
2.2322	0.4738
2.2522	0.4722
2.2723	0.4706
2.2923	0.4691
2.3123	0.4675
2.3323	0.4660
2.3523	0.4645
2.3724	0.4630
2.3924	0.4615
2.4124	0.4600
2.4324	0.4585
2.4524	0.4570
2.4725	0.4556
2.4925	0.4541
2.5125	0.4527
2.5325	0.4513
2.5525	0.4499
2.5726	0.4484
2.5926	0.4471
2.6126	0.4457
2.6326	0.4443
2.6526	0.4429
2.6727	0.4416
2.6927	0.4402
2.7127	0.4389
2.7327	0.4376
2.7527	0.4362
2.7728	0.4349
2.7928	0.4336
2.8128	0.4323
2.8328	0.4310
2.8528	0.4298
2.8729	0.4285
2.8929	0.4272
2.9129	0.4260
2.9329	0.4247
2.9529	0.4235
2.9730	0.4223
2.9930	0.4210
3.0130	0.4198
3.0330	0.4186
3.0530	0.4174
3.0731	0.4162
3.0931	0.4150
3.1131	0.4139
3.1331	0.4127
3.1531	0.4115
3.1732	0.4104
3.1932	0.4092
3.2132	0.4081
3.2332	0.4070
3.2532	0.4058
3.2733	0.4047
3.2933	0.4036
3.3133	0.4025
3.3333	0.4014
3.3533	0.4003
3.3734	0.3992
3.3934	0.3981
3.4134	0.3970
3.4334	0.3959
3.4534	0.3949
3.4735	0.3938
3.4935	0.3928
3.5135	0.3917
3.5335	0.3907
3.5535	0.3896
3.5736	0.3886
3.5936	0.3876
3.6136	0.3866
3.6336	0.3855
3.6536	0.3845
3.6737	0.3835
3.6937	0.3825
3.7137	0.3815
3.7337	0.3805
3.7537	0.3796
3.7738	0.3786
3.7938	0.3776
3.8138	0.3766
3.8338	0.3757
3.8538	0.3747
3.8739	0.3738
3.8939	0.3728
3.9139	0.3719
3.9339	0.3709
3.9539	0.3700
3.9740	0.3691
3.9940	0.3682
4.0140	0.3672
4.0340	0.3663
4.0540	0.3654
4.0741	0.3645
4.0941	0.3636
4.1141	0.3627
4.1341	0.3618
4.1541	0.3609
4.1742	0.3600
4.1942	0.3592
4.2142	0.3583
4.2342	0.3574
4.2542	0.3565
4.2743	0.3557
4.2943	0.3548
4.3143	0.3540
4.3343	0.3531
4.3543	0.3523
4.3744	0.3514
4.3944	0.3506
4.4144	0.3498
4.4344	0.3489
4.4544	0.3481
4.4745	0.3473
4.4945	0.3465
4.5145	0.3456
4.5345	0.3448
4.5545	0.3440
4.5746	0.3432
4.5946	0.3424
4.6146	0.3416
4.6346	0.3408
4.6546	0.3400
4.6747	0.3392
4.6947	0.3385
4.7147	0.3377
4.7347	0.3369
4.7547	0.3361
4.7748	0.3354
4.7948	0.3346
4.8148	0.3338
4.8348	0.3331
4.8548	0.3323
4.8749	0.3316
4.8949	0.3308
4.9149	0.3301
4.9349	0.3293
4.9549	0.3286
4.9750	0.3278
4.9950	0.3271
5.0150	0.3264
5.0350	0.3256
5.0551	0.3249
5.0751	0.3242
5.0951	0.3235
5.1151	0.3228
5.1351	0.3221
5.1552	0.3213
5.1752	0.3206
5.1952	0.3199
5.2152	0.3192
5.2352	0.3185
5.2553	0.3178
5.2753	0.3171
5.2953	0.3165
5.3153	0.3158
5.3353	0.3151
5.3554	0.3144
5.3754	0.3137
5.3954	0.3130
5.4154	0.3124
5.4354	0.3117
5.4555	0.3110
5.4755	0.3104
5.4955	0.3097
5.5155	0.3090
5.5355	0.3084
5.5556	0.3077
5.5756	0.3071
5.5956	0.3064
5.6156	0.3058
5.6356	0.3051
5.6557	0.3045
5.6757	0.3039
5.6957	0.3032
5.7157	0.3026
5.7357	0.3020
5.7558	0.3013
5.7758	0.3007
5.7958	0.3001
5.8158	0.2995
5.8358	0.2988
5.8559	0.2982
5.8759	0.2976
5.8959	0.2970
5.9159	0.2964
5.9359	0.2958
5.9560	0.2952
5.9760	0.2946
5.9960	0.2940
6.0160	0.2934
6.0360	0.2928
6.0561	0.2922
6.0761	0.2916
6.0961	0.2910
6.1161	0.2904
6.1361	0.2898
6.1562	0.2892
6.1762	0.2886
6.1962	0.2881
6.2162	0.2875
6.2362	0.2869
6.2563	0.2863
6.2763	0.2858
6.2963	0.2852
6.3163	0.2846
6.3363	0.2841
6.3564	0.2835
6.3764	0.2829
6.3964	0.2824
6.4164	0.2818
6.4364	0.2813
6.4565	0.2807
6.4765	0.2801
6.4965	0.2796
6.5165	0.2790
6.5365	0.2785
6.5566	0.2780
6.5766	0.2774
6.5966	0.2769
6.6166	0.2763
6.6366	0.2758
6.6567	0.2753
6.6767	0.2747
6.6967	0.2742
6.7167	0.2737
6.7367	0.2731
6.7568	0.2726
6.7768	0.2721
6.7968	0.2716
6.8168	0.2711
6.8368	0.2705
6.8569	0.2700
6.8769	0.2695
6.8969	0.2690
6.9169	0.2685
6.9369	0.2680
6.9570	0.2675
6.9770	0.2669
6.9970	0.2664
7.0170	0.2659
7.0370	0.2654
7.0571	0.2649
7.0771	0.2644
7.0971	0.2639
7.1171	0.2634
7.1371	0.2630
7.1572	0.2625
7.1772	0.2620
7.1972	0.2615
7.2172	0.2610
7.2372	0.2605
7.2573	0.2600
7.2773	0.2595
7.2973	0.2591
7.3173	0.2586
7.3373	0.2581
7.3574	0.2576
7.3774	0.2572
7.3974	0.2567
7.4174	0.2562
7.4374	0.2557
7.4575	0.2553
7.4775	0.2548
7.4975	0.2543
7.5175	0.2539
7.5375	0.2534
7.5576	0.2530
7.5776	0.2525
7.5976	0.2520
7.6176	0.2516
7.6376	0.2511
7.6577	0.2507
7.6777	0.2502
7.6977	0.2498
7.7177	0.2493
7.7377	0.2489
7.7578	0.2484
7.7778	0.2480
7.7978	0.2475
7.8178	0.2471
7.8378	0.2466
7.8579	0.2462
7.8779	0.2458
7.8979	0.2453
7.9179	0.2449
7.9379	0.2445
7.9580	0.2440
7.9780	0.2436
7.9980	0.2432
8.0180	0.2427
8.0380	0.2423
8.0581	0.2419
8.0781	0.2414
8.0981	0.2410
8.1181	0.2406
8.1381	0.2402
8.1582	0.2398
8.1782	0.2393
8.1982	0.2389
8.2182	0.2385
8.2382	0.2381
8.2583	0.2377
8.2783	0.2373
8.2983	0.2368
8.3183	0.2364
8.3383	0.2360
8.3584	0.2356
8.3784	0.2352
8.3984	0.2348
8.4184	0.2344
8.4384	0.2340
8.4585	0.2336
8.4785	0.2332
8.4985	0.2328
8.5185	0.2324
8.5385	0.2320
8.5586	0.2316
8.5786	0.2312
8.5986	0.2308
8.6186	0.2304
8.6386	0.2300
8.6587	0.2296
8.6787	0.2292
8.6987	0.2289
8.7187	0.2285
8.7387	0.2281
8.7588	0.2277
8.7788	0.2273
8.7988	0.2269
8.8188	0.2265
8.8388	0.2262
8.8589	0.2258
8.8789	0.2254
8.8989	0.2250
8.9189	0.2246
8.9389	0.2243
8.9590	0.2239
8.9790	0.2235
8.9990	0.2231
9.0190	0.2228
9.0390	0.2224
9.0591	0.2220
9.0791	0.2217
9.0991	0.2213
9.1191	0.2209
9.1391	0.2206
9.1592	0.2202
9.1792	0.2198
9.1992	0.2195
9.2192	0.2191
9.2392	0.2188
9.2593	0.2184
9.2793	0.2180
9.2993	0.2177
9.3193	0.2173
9.3393	0.2170
9.3594	0.2166
9.3794	0.2163
9.3994	0.2159
9.4194	0.2156
9.4394	0.2152
9.4595	0.2149
9.4795	0.2145
9.4995	0.2142
9.5195	0.2138
9.5395	0.2135
9.5596	0.2131
9.5796	0.2128
9.5996	0.2124
9.6196	0.2121
9.6396	0.2117
9.6597	0.2114
9.6797	0.2111
9.6997	0.2107
9.7197	0.2104
9.7397	0.2100
9.7598	0.2097
9.7798	0.2094
9.7998	0.2090
9.8198	0.2087
9.8398	0.2084
9.8599	0.2080
9.8799	0.2077
9.8999	0.2074
9.9199	0.2070
9.9399	0.2067
9.9600	0.2064
9.9800	0.2061
10.0000	0.2057


==> data/exps/indiv_survival_7.tsv <==
x	y	y_c0	y_c1
0.0100	0.9653
0.0300	0.9406
0.0500	0.9240
0.0701	0.9107
0.0901	0.8993
0.1101	0.8893
0.1301	0.8803
0.1501	0.8720
0.1702	0.8643
0.1902	0.8571
0.2102	0.8504
0.2302	0.8440
0.2502	0.8379
0.2703	0.8321
0.2903	0.8266
0.3103	0.8212
0.3303	0.8161
0.3503	0.8112
0.3704	0.8064
0.3904	0.8018
0.4104	0.7973
0.4304	0.7930
0.4504	0.7888
0.4705	0.7847
0.4905	0.7807
0.5105	0.7768
0.5305	0.7730
0.5505	0.7693
0.5706	0.7656
0.5906	0.7621
0.6106	0.7586
0.6306	0.7552
0.6506	0.7519
0.6707	0.7486
0.6907	0.7454
0.7107	0.7423
0.7307	0.7392
0.7507	0.7361
0.7708	0.7332
0.7908	0.7302
0.8108	0.7273
0.8308	0.7245
0.8508	0.7217
0.8709	0.7190
0.8909	0.7163
0.9109	0.7136
0.9309	0.7110
0.9509	0.7084
0.9710	0.7058
0.9910	0.7033
1.0110	0.7008
1.0310	0.6984
1.0510	0.6960
1.0711	0.6936
1.0911	0.6912
1.1111	0.6889
1.1311	0.6866
1.1511	0.6843
1.1712	0.6821
1.1912	0.6799
1.2112	0.6777
1.2312	0.6755
1.2512	0.6734
1.2713	0.6712
1.2913	0.6691
1.3113	0.6671
1.3313	0.6650
1.3513	0.6630
1.3714	0.6610
1.3914	0.6590
1.4114	0.6570
1.4314	0.6551
1.4514	0.6532
1.4715	0.6512
1.4915	0.6494
1.5115	0.6475
1.5315	0.6456
1.5515	0.6438
1.5716	0.6420
1.5916	0.6402
1.6116	0.6384
1.6316	0.6366
1.6516	0.6348
1.6717	0.6331
1.6917	0.6314
1.7117	0.6297
1.7317	0.6280
1.7517	0.6263
1.7718	0.6246
1.7918	0.6230
1.8118	0.6213
1.8318	0.6197
1.8518	0.6181
1.8719	0.6165
1.8919	0.6149
1.9119	0.6133
1.9319	0.6118
1.9519	0.6102
1.9720	0.6087
1.9920	0.6071
2.0120	0.6056
2.0320	0.6041
2.0520	0.6026
2.0721	0.6011
2.0921	0.5997
2.1121	0.5982
2.1321	0.5968
2.1521	0.5953
2.1722	0.5939
2.1922	0.5925
2.2122	0.5910
2.2322	0.5896
2.2522	0.5883
2.2723	0.5869
2.2923	0.5855
2.3123	0.5841
2.3323	0.5828
2.3523	0.5814
2.3724	0.5801
2.3924	0.5788
2.4124	0.5774
2.4324	0.5761
2.4524	0.5748
2.4725	0.5735
2.4925	0.5723
2.5125	0.5710
2.5325	0.5697
2.5525	0.5684
2.5726	0.5672
2.5926	0.5659
2.6126	0.5647
2.6326	0.5635
2.6526	0.5622
2.6727	0.5610
2.6927	0.5598
2.7127	0.5586
2.7327	0.5574
2.7527	0.5562
2.7728	0.5550
2.7928	0.5539
2.8128	0.5527
2.8328	0.5515
2.8528	0.5504
2.8729	0.5492
2.8929	0.5481
2.9129	0.5469
2.9329	0.5458
2.9529	0.5447
2.9730	0.5436
2.9930	0.5425
3.0130	0.5413
3.0330	0.5402
3.0530	0.5391
3.0731	0.5381
3.0931	0.5370
3.1131	0.5359
3.1331	0.5348
3.1531	0.5338
3.1732	0.5327
3.1932	0.5316
3.2132	0.5306
3.2332	0.5295
3.2532	0.5285
3.2733	0.5275
3.2933	0.5264
3.3133	0.5254
3.3333	0.5244
3.3533	0.5234
3.3734	0.5224
3.3934	0.5214
3.4134	0.5204
3.4334	0.5194
3.4534	0.5184
3.4735	0.5174
3.4935	0.5164
3.5135	0.5155
3.5335	0.5145
3.5535	0.5135
3.5736	0.5126
3.5936	0.5116
3.6136	0.5106
3.6336	0.5097
3.6536	0.5087
3.6737	0.5078
3.6937	0.5069
3.7137	0.5059
3.7337	0.5050
3.7537	0.5041
3.7738	0.5032
3.7938	0.5023
3.8138	0.5013
3.8338	0.5004
3.8538	0.4995
3.8739	0.4986
3.8939	0.4977
3.9139	0.4969
3.9339	0.4960
3.9539	0.4951
3.9740	0.4942
3.9940	0.4933
4.0140	0.4925
4.0340	0.4916
4.0540	0.4907
4.0741	0.4899
4.0941	0.4890
4.1141	0.4882
4.1341	0.4873
4.1541	0.4865
4.1742	0.4856
4.1942	0.4848
4.2142	0.4839
4.2342	0.4831
4.2542	0.4823
4.2743	0.4815
4.2943	0.4806
4.3143	0.4798
4.3343	0.4790
4.3543	0.4782
4.3744	0.4774
4.3944	0.4766
4.4144	0.4758
4.4344	0.4750
4.4544	0.4742
4.4745	0.4734
4.4945	0.4726
4.5145	0.4718
4.5345	0.4710
4.5545	0.4702
4.5746	0.4695
4.5946	0.4687
4.6146	0.4679
4.6346	0.4671
4.6546	0.4664
4.6747	0.4656
4.6947	0.4648
4.7147	0.4641
4.7347	0.4633
4.7547	0.4626
4.7748	0.4618
4.7948	0.4611
4.8148	0.4603
4.8348	0.4596
4.8548	0.4589
4.8749	0.4581
4.8949	0.4574
4.9149	0.4567
4.9349	0.4559
4.9549	0.4552
4.9750	0.4545
4.9950	0.4538
5.0150	0.4530
5.0350	0.4523
5.0551	0.4516
5.0751	0.4509
5.0951	0.4502
5.1151	0.4495
5.1351	0.4488
5.1552	0.4481
5.1752	0.4474
5.1952	0.4467
5.2152	0.4460
5.2352	0.4453
5.2553	0.4446
5.2753	0.4440
5.2953	0.4433
5.3153	0.4426
5.3353	0.4419
5.3554	0.4412
5.3754	0.4406
5.3954	0.4399
5.4154	0.4392
5.4354	0.4386
5.4555	0.4379
5.4755	0.4372
5.4955	0.4366
5.5155	0.4359
5.5355	0.4353
5.5556	0.4346
5.5756	0.4339
5.5956	0.4333
5.6156	0.4327
5.6356	0.4320
5.6557	0.4314
5.6757	0.4307
5.6957	0.4301
5.7157	0.4294
5.7357	0.4288
5.7558	0.4282
5.7758	0.4275
5.7958	0.4269
5.8158	0.4263
5.8358	0.4257
5.8559	0.4250
5.8759	0.4244
5.8959	0.4238
5.9159	0.4232
5.9359	0.4226
5.9560	0.4220
5.9760	0.4214
5.9960	0.4207
6.0160	0.4201
6.0360	0.4195
6.0561	0.4189
6.0761	0.4183
6.0961	0.4177
6.1161	0.4171
6.1361	0.4165
6.1562	0.4159
6.1762	0.4153
6.1962	0.4148
6.2162	0.4142
6.2362	0.4136
6.2563	0.4130
6.2763	0.4124
6.2963	0.4118
6.3163	0.4112
6.3363	0.4107
6.3564	0.4101
6.3764	0.4095
6.3964	0.4089
6.4164	0.4084
6.4364	0.4078
6.4565	0.4072
6.4765	0.4067
6.4965	0.4061
6.5165	0.4055
6.5365	0.4050
6.5566	0.4044
6.5766	0.4039
6.5966	0.4033
6.6166	0.4028
6.6366	0.4022
6.6567	0.4016
6.6767	0.4011
6.6967	0.4005
6.7167	0.4000
6.7367	0.3995
6.7568	0.3989
6.7768	0.3984
6.7968	0.3978
6.8168	0.3973
6.8368	0.3968
6.8569	0.3962
6.8769	0.3957
6.8969	0.3951
6.9169	0.3946
6.9369	0.3941
6.9570	0.3936
6.9770	0.3930
6.9970	0.3925
7.0170	0.3920
7.0370	0.3915
7.0571	0.3909
7.0771	0.3904
7.0971	0.3899
7.1171	0.3894
7.1371	0.3889
7.1572	0.3883
7.1772	0.3878
7.1972	0.3873
7.2172	0.3868
7.2372	0.3863
7.2573	0.3858
7.2773	0.3853
7.2973	0.3848
7.3173	0.3843
7.3373	0.3838
7.3574	0.3833
7.3774	0.3828
7.3974	0.3823
7.4174	0.3818
7.4374	0.3813
7.4575	0.3808
7.4775	0.3803
7.4975	0.3798
7.5175	0.3793
7.5375	0.3788
7.5576	0.3783
7.5776	0.3779
7.5976	0.3774
7.6176	0.3769
7.6376	0.3764
7.6577	0.3759
7.6777	0.3754
7.6977	0.3750
7.7177	0.3745
7.7377	0.3740
7.7578	0.3735
7.7778	0.3731
7.7978	0.3726
7.8178	0.3721
7.8378	0.3716
7.8579	0.3712
7.8779	0.3707
7.8979	0.3702
7.9179	0.3698
7.9379	0.3693
7.9580	0.3688
7.9780	0.3684
7.9980	0.3679
8.0180	0.3675
8.0380	0.3670
8.0581	0.3665
8.0781	0.3661
8.0981	0.3656
8.1181	0.3652
8.1381	0.3647
8.1582	0.3643
8.1782	0.3638
8.1982	0.3634
8.2182	0.3629
8.2382	0.3625
8.2583	0.3620
8.2783	0.3616
8.2983	0.3611
8.3183	0.3607
8.3383	0.3603
8.3584	0.3598
8.3784	0.3594
8.3984	0.3589
8.4184	0.3585
8.4384	0.3581
8.4585	0.3576
8.4785	0.3572
8.4985	0.3568
8.5185	0.3563
8.5385	0.3559
8.5586	0.3555
8.5786	0.3550
8.5986	0.3546
8.6186	0.3542
8.6386	0.3538
8.6587	0.3533
8.6787	0.3529
8.6987	0.3525
8.7187	0.3521
8.7387	0.3516
8.7588	0.3512
8.7788	0.3508
8.7988	0.3504
8.8188	0.3500
8.8388	0.3495
8.8589	0.3491
8.8789	0.3487
8.8989	0.3483
8.9189	0.3479
8.9389	0.3475
8.9590	0.3471
8.9790	0.3467
8.9990	0.3462
9.0190	0.3458
9.0390	0.3454
9.0591	0.3450
9.0791	0.3446
9.0991	0.3442
9.1191	0.3438
9.1391	0.3434
9.1592	0.3430
9.1792	0.3426
9.1992	0.3422
9.2192	0.3418
9.2392	0.3414
9.2593	0.3410
9.2793	0.3406
9.2993	0.3402
9.3193	0.3398
9.3393	0.3394
9.3594	0.3390
9.3794	0.3387
9.3994	0.3383
9.4194	0.3379
9.4394	0.3375
9.4595	0.3371
9.4795	0.3367
9.4995	0.3363
9.5195	0.3359
9.5395	0.3355
9.5596	0.3352
9.5796	0.3348
9.5996	0.3344
9.6196	0.3340
9.6396	0.3336
9.6597	0.3333
9.6797	0.3329
9.6997	0.3325
9.7197	0.3321
9.7397	0.3317
9.7598	0.3314
9.7798	0.3310
9.7998	0.3306
9.8198	0.3302
9.8398	0.3299
9.8599	0.3295
9.8799	0.3291
9.8999	0.3288
9.9199	0.3284
9.9399	0.3280
9.9600	0.3277
9.9800	0.3273
10.0000	0.3269


==> data/exps/mmc6_nCounter_PostOp_0.1_dfd_scores.csv <==
score
# mu: 16.9376, sigma: 2.7715
1.483364677429199219e+01
1.860446166992187500e+01
1.789492797851562500e+01
1.157638359069824219e+01
1.596976089477539062e+01
2.172075653076171875e+01
2.140125274658203125e+01
1.429520225524902344e+01
1.697240066528320312e+01
1.495942687988281250e+01
1.700152206420898438e+01
1.548348999023437500e+01
1.808391952514648438e+01
1.498036766052246094e+01
1.759598541259765625e+01
1.863973426818847656e+01
2.370315551757812500e+01
1.743357467651367188e+01
2.028341674804687500e+01
2.085186576843261719e+01
1.653928947448730469e+01
1.250101566314697266e+01
1.472111320495605469e+01
1.783981323242187500e+01
1.456860542297363281e+01
2.002585792541503906e+01
1.482248115539550781e+01
2.102013587951660156e+01
2.096769332885742188e+01
1.695843887329101562e+01
1.820039176940917969e+01
1.501344776153564453e+01
1.623854446411132812e+01
1.452580070495605469e+01
1.784301185607910156e+01
1.630427169799804688e+01
1.760590553283691406e+01
1.435471057891845703e+01
1.546974277496337891e+01
1.233858394622802734e+01
1.924855995178222656e+01
1.601729393005371094e+01
1.469721889495849609e+01
1.525144577026367188e+01
1.809963989257812500e+01
1.728799438476562500e+01
1.679404449462890625e+01
2.218165969848632812e+01
1.587077140808105469e+01
1.556324863433837891e+01
1.458481407165527344e+01
2.094310760498046875e+01
1.554356002807617188e+01
1.713876914978027344e+01
1.682694435119628906e+01
1.831885337829589844e+01
1.558792686462402344e+01
2.254943275451660156e+01
1.875292205810546875e+01
2.021379661560058594e+01
1.202521514892578125e+01
1.792000007629394531e+01
1.564667510986328125e+01
1.801614952087402344e+01
1.754976272583007812e+01
1.520713043212890625e+01
1.594091510772705078e+01
1.643264198303222656e+01
1.602999496459960938e+01
1.837508773803710938e+01
1.703130722045898438e+01
1.837832260131835938e+01
1.494414424896240234e+01
2.033732795715332031e+01
1.299260711669921875e+01
2.033554458618164062e+01
1.762889289855957031e+01
1.902759742736816406e+01
1.782833862304687500e+01
1.853531837463378906e+01
1.651601982116699219e+01
1.507839965820312500e+01
1.739568138122558594e+01
1.831349372863769531e+01
2.102046585083007812e+01
1.559748649597167969e+01
1.821433639526367188e+01
1.306594657897949219e+01
1.480652618408203125e+01
1.675070381164550781e+01
1.956729698181152344e+01
2.015805435180664062e+01
1.518586254119873047e+01
1.692030906677246094e+01
1.996356964111328125e+01
1.405376243591308594e+01
1.520168399810791016e+01
1.803953170776367188e+01
1.866126823425292969e+01
1.701451683044433594e+01
1.663184928894042969e+01
1.903524780273437500e+01
2.070000457763671875e+01
1.249274063110351562e+01
1.540278244018554688e+01
2.643604278564453125e+01
1.649949645996093750e+01
1.703405380249023438e+01
1.734659957885742188e+01
1.401485538482666016e+01
1.493979167938232422e+01
1.657835388183593750e+01
1.486054515838623047e+01
1.799272918701171875e+01
1.072387504577636719e+01
1.832005691528320312e+01
1.412106990814208984e+01
1.359803295135498047e+01
1.691818809509277344e+01
1.912863922119140625e+01
1.368554592132568359e+01
1.627564620971679688e+01
1.117840003967285156e+01
2.151672363281250000e+01
1.711000823974609375e+01
1.603997611999511719e+01
1.821839523315429688e+01
2.039712715148925781e+01
1.323226451873779297e+01
1.840040206909179688e+01
1.573088264465332031e+01
1.749892807006835938e+01
1.484759712219238281e+01
1.470234107971191406e+01
1.659629631042480469e+01
2.400178337097167969e+01
1.637611579895019531e+01
1.624173545837402344e+01
1.976644134521484375e+01
1.808987998962402344e+01
1.542784786224365234e+01
2.558426094055175781e+01
1.753118896484375000e+01
1.692866134643554688e+01
1.897447776794433594e+01
1.400522422790527344e+01
1.573578834533691406e+01
1.574436569213867188e+01
1.957039451599121094e+01
1.608502578735351562e+01
1.677789688110351562e+01
1.884714698791503906e+01
1.886356353759765625e+01
1.746815872192382812e+01
1.781251525878906250e+01
1.734850311279296875e+01
1.311056900024414062e+01
1.714743804931640625e+01
1.447875213623046875e+01
1.596376705169677734e+01
1.860546112060546875e+01
1.754511833190917969e+01
2.062082290649414062e+01
1.974573516845703125e+01
1.618332099914550781e+01
1.442228412628173828e+01
1.555138111114501953e+01
1.855173683166503906e+01
2.189888572692871094e+01
1.873888206481933594e+01
1.543496704101562500e+01
1.068898487091064453e+01
1.733984375000000000e+01
1.644800376892089844e+01
1.556151676177978516e+01
1.589248275756835938e+01
1.731018066406250000e+01
1.161466503143310547e+01
1.630283927917480469e+01
1.253287029266357422e+01
1.476666259765625000e+01
2.134579849243164062e+01
1.322866153717041016e+01
1.894447708129882812e+01
2.025030708312988281e+01
2.042859649658203125e+01
1.759538269042968750e+01
1.469603443145751953e+01
1.894961357116699219e+01
1.270564937591552734e+01
1.692986106872558594e+01
1.252838993072509766e+01
1.601364517211914062e+01
1.578372859954833984e+01
1.907258415222167969e+01
1.583038616180419922e+01
1.875165176391601562e+01
1.643731880187988281e+01
1.424578094482421875e+01
1.542755317687988281e+01
1.398412799835205078e+01
1.448799896240234375e+01
1.403038883209228516e+01
1.340770053863525391e+01
2.020464706420898438e+01
1.791904830932617188e+01
1.575755023956298828e+01
1.624888420104980469e+01
1.609498977661132812e+01
2.301393318176269531e+01
1.563095569610595703e+01
1.842271804809570312e+01
1.426125144958496094e+01
1.166729736328125000e+01
1.639966583251953125e+01
1.531892395019531250e+01
1.922790527343750000e+01
1.882886123657226562e+01
1.610815620422363281e+01
1.496436786651611328e+01
1.683644485473632812e+01
1.412345314025878906e+01
1.437123107910156250e+01
1.449968338012695312e+01
1.990983009338378906e+01
2.020904922485351562e+01
1.383876323699951172e+01
1.657417869567871094e+01
1.505068492889404297e+01
1.717253112792968750e+01
2.286800575256347656e+01
1.205617332458496094e+01
1.766691207885742188e+01
1.468644237518310547e+01
1.729697990417480469e+01
1.772759437561035156e+01
1.361573696136474609e+01
1.739521026611328125e+01
1.934650993347167969e+01
2.017440032958984375e+01
1.362910842895507812e+01
1.956705474853515625e+01
1.273185348510742188e+01
1.779412078857421875e+01
2.031805419921875000e+01
1.650773811340332031e+01
1.181484413146972656e+01
1.514166355133056641e+01
1.218889045715332031e+01
1.378876399993896484e+01
1.818551635742187500e+01
1.540434265136718750e+01
1.510211658477783203e+01
1.252732849121093750e+01
1.454369640350341797e+01
1.574875259399414062e+01
2.052974700927734375e+01
1.508483409881591797e+01
1.409706306457519531e+01
1.341657829284667969e+01
1.492541599273681641e+01
1.546464443206787109e+01
1.642682456970214844e+01
1.389087963104248047e+01
1.489812469482421875e+01
1.980028533935546875e+01
1.557970809936523438e+01
1.708976173400878906e+01
1.938510131835937500e+01
1.741432952880859375e+01
1.562292766571044922e+01
1.473872947692871094e+01
1.458938026428222656e+01
1.683659934997558594e+01
1.774021148681640625e+01
1.468949127197265625e+01
2.005691528320312500e+01
2.237313652038574219e+01
1.652374839782714844e+01
1.685564804077148438e+01
1.482828521728515625e+01
1.742660331726074219e+01
1.544439601898193359e+01
2.063516616821289062e+01
1.811877441406250000e+01
1.864014244079589844e+01
2.540735816955566406e+01
1.893974876403808594e+01
1.676324272155761719e+01
1.693483161926269531e+01
1.734913253784179688e+01
1.780157852172851562e+01
2.171043014526367188e+01
1.224912071228027344e+01
1.331262779235839844e+01
1.349187850952148438e+01
2.053337669372558594e+01
2.588820075988769531e+01
1.996134948730468750e+01
1.602381515502929688e+01
1.710328292846679688e+01
1.621781921386718750e+01
2.169262313842773438e+01
1.711595153808593750e+01
1.486948585510253906e+01
1.230459022521972656e+01
2.191801452636718750e+01
1.596682071685791016e+01
1.611731338500976562e+01
2.072693252563476562e+01
1.709330177307128906e+01
1.814075660705566406e+01
2.081527519226074219e+01
1.533293819427490234e+01
1.859594345092773438e+01
1.788077354431152344e+01
1.864429855346679688e+01
1.730318260192871094e+01
1.938217926025390625e+01
1.557903289794921875e+01
1.764463806152343750e+01
1.366742134094238281e+01
1.695488166809082031e+01
1.343191337585449219e+01
1.464634895324707031e+01
1.676266098022460938e+01
1.613578605651855469e+01
1.114946842193603516e+01
1.650588607788085938e+01
1.966519927978515625e+01
1.561007404327392578e+01
1.325935363769531250e+01
1.899335670471191406e+01
1.873538780212402344e+01
1.607615280151367188e+01
1.722920036315917969e+01
1.580419826507568359e+01
1.928238677978515625e+01
1.440787029266357422e+01
1.505231857299804688e+01
1.743466377258300781e+01
1.934432411193847656e+01
1.609854698181152344e+01
1.655075836181640625e+01
1.535062026977539062e+01
1.429974269866943359e+01
1.447464370727539062e+01
2.217985725402832031e+01
1.648434829711914062e+01
1.142098045349121094e+01
1.952005386352539062e+01
1.647628784179687500e+01
1.867410087585449219e+01
1.635584449768066406e+01
1.913013267517089844e+01
1.636687469482421875e+01
1.923687553405761719e+01
1.704629135131835938e+01
1.817161941528320312e+01
1.937678527832031250e+01
1.420210075378417969e+01
1.758199310302734375e+01
1.711917686462402344e+01
1.284256935119628906e+01
1.514568519592285156e+01
1.518191528320312500e+01
1.724717712402343750e+01
1.540284347534179688e+01
1.425068950653076172e+01
8.879525184631347656e+00
2.035976600646972656e+01
2.123916435241699219e+01
1.461309242248535156e+01
2.045703697204589844e+01
1.924377059936523438e+01
2.358423614501953125e+01
1.381653785705566406e+01
1.673783874511718750e+01
1.728893470764160156e+01
1.338095951080322266e+01
1.030752086639404297e+01
2.066288757324218750e+01
1.702819442749023438e+01
2.062829208374023438e+01
1.887775230407714844e+01
1.685924339294433594e+01
1.653518676757812500e+01
1.322035789489746094e+01
1.556992912292480469e+01
2.359152603149414062e+01
1.652311325073242188e+01
1.988377571105957031e+01
1.965402221679687500e+01
1.572287750244140625e+01
2.023501968383789062e+01
1.775731277465820312e+01
2.168174934387207031e+01
1.518740844726562500e+01
1.904821395874023438e+01
1.262936496734619141e+01
2.153385543823242188e+01
1.343328285217285156e+01
1.948068237304687500e+01
1.844954681396484375e+01
1.457674884796142578e+01
1.811330986022949219e+01
2.397226333618164062e+01
1.879362106323242188e+01
1.796134185791015625e+01
1.305702209472656250e+01
1.873513031005859375e+01
1.566188240051269531e+01
1.661794662475585938e+01
1.720951271057128906e+01
1.314350128173828125e+01
1.722922897338867188e+01
1.626170539855957031e+01
2.073686981201171875e+01
1.323843479156494141e+01
1.607719802856445312e+01
1.654476165771484375e+01
1.571166992187500000e+01
1.960922431945800781e+01
2.454036903381347656e+01
1.629991531372070312e+01
1.690209197998046875e+01
2.061845970153808594e+01
1.250562095642089844e+01
1.233821582794189453e+01
1.339757537841796875e+01
1.578282642364501953e+01
2.133598709106445312e+01
1.757888221740722656e+01
1.690086936950683594e+01
1.704322814941406250e+01
1.612483406066894531e+01
2.261143112182617188e+01
1.472983551025390625e+01
1.658483123779296875e+01
1.556725120544433594e+01
1.544749832153320312e+01
2.119074630737304688e+01
2.011716842651367188e+01
1.667250061035156250e+01
1.486446189880371094e+01
1.445416450500488281e+01
1.556888580322265625e+01
1.511957836151123047e+01
2.383995819091796875e+01
1.568976497650146484e+01
2.073012351989746094e+01
1.749307060241699219e+01
1.187213611602783203e+01
1.701981925964355469e+01
1.300350189208984375e+01
1.851350593566894531e+01
1.265293312072753906e+01
2.137382125854492188e+01
1.969639205932617188e+01
1.682543754577636719e+01
1.725601959228515625e+01
1.003529071807861328e+01
1.413811016082763672e+01
1.404812335968017578e+01
1.621621322631835938e+01
1.657300567626953125e+01
1.403617668151855469e+01
1.869225883483886719e+01
1.754568290710449219e+01
1.754948806762695312e+01
2.118371391296386719e+01
2.112109375000000000e+01
1.747202873229980469e+01
1.581435012817382812e+01
1.920086288452148438e+01
2.148802185058593750e+01
1.276612377166748047e+01
1.858473396301269531e+01
2.108922195434570312e+01
2.112518501281738281e+01
1.808662223815917969e+01
1.787262916564941406e+01
2.022987747192382812e+01
1.174604606628417969e+01
2.141004180908203125e+01
2.338555145263671875e+01
1.700783538818359375e+01
1.496739101409912109e+01
1.528334426879882812e+01
2.023571395874023438e+01
1.841580581665039062e+01
1.393737697601318359e+01
2.061871337890625000e+01
2.516794204711914062e+01
1.955566978454589844e+01
1.200894165039062500e+01
2.238920021057128906e+01
1.789415168762207031e+01
1.628923225402832031e+01
1.771583938598632812e+01
1.885008239746093750e+01
1.618756294250488281e+01
1.881543350219726562e+01
2.487762832641601562e+01
1.891544914245605469e+01
1.769939994812011719e+01
1.781673240661621094e+01
2.019617652893066406e+01
1.470498561859130859e+01
1.786389541625976562e+01
1.447200870513916016e+01
1.707426261901855469e+01
1.302685737609863281e+01
1.566211414337158203e+01
1.741983795166015625e+01
1.797524261474609375e+01
1.790283393859863281e+01
1.410849189758300781e+01
1.569606971740722656e+01
1.621442413330078125e+01
1.888764953613281250e+01
1.543032455444335938e+01
1.827637863159179688e+01
1.604634857177734375e+01
1.962892341613769531e+01
1.492594528198242188e+01
1.994330596923828125e+01
1.565717124938964844e+01
1.847036170959472656e+01
2.069137191772460938e+01
1.452344894409179688e+01
2.292940902709960938e+01
2.206048774719238281e+01
2.128042984008789062e+01
1.532292556762695312e+01
1.616215896606445312e+01
2.059763526916503906e+01
1.191762924194335938e+01
1.516484928131103516e+01
1.673626708984375000e+01
1.662580490112304688e+01
1.308757019042968750e+01
1.885231971740722656e+01
1.750775146484375000e+01
1.660355758666992188e+01
1.855169868469238281e+01
1.483344173431396484e+01
1.590513992309570312e+01
1.581473255157470703e+01
2.128637123107910156e+01
1.459166717529296875e+01
1.670886039733886719e+01
1.888160324096679688e+01
1.537401390075683594e+01
1.857547187805175781e+01
1.497331809997558594e+01
1.794116783142089844e+01
1.583730697631835938e+01
1.268739604949951172e+01
1.967315292358398438e+01
1.202369117736816406e+01
1.889679718017578125e+01
2.146315956115722656e+01
1.484945774078369141e+01
1.565711975097656250e+01
1.284029579162597656e+01
1.932586669921875000e+01
1.638914489746093750e+01
1.502539920806884766e+01
1.828392601013183594e+01
1.428428363800048828e+01
1.633415222167968750e+01
2.350235176086425781e+01
2.025025177001953125e+01
1.709668540954589844e+01
1.828083038330078125e+01
1.221483993530273438e+01
1.714595603942871094e+01
1.380492496490478516e+01
1.726698875427246094e+01
1.770622444152832031e+01
1.308843231201171875e+01
1.659708213806152344e+01
2.179168128967285156e+01
1.449451446533203125e+01
2.190536499023437500e+01
1.512883377075195312e+01
2.386192893981933594e+01
1.520341777801513672e+01
1.937488937377929688e+01
1.858906173706054688e+01
2.111604499816894531e+01
1.214881896972656250e+01
1.596604442596435547e+01
1.849457931518554688e+01
1.498348045349121094e+01
1.292715358734130859e+01
1.796069717407226562e+01
1.310245037078857422e+01
1.493728256225585938e+01
1.483866882324218750e+01
1.628119277954101562e+01
1.528174781799316406e+01
1.464394378662109375e+01
1.323597431182861328e+01
1.831481742858886719e+01
1.804513168334960938e+01
1.948786163330078125e+01
2.082964706420898438e+01
1.513037490844726562e+01
1.810073852539062500e+01
1.490286254882812500e+01
1.171049690246582031e+01
1.615420913696289062e+01
1.657831573486328125e+01
2.098385810852050781e+01
1.513389587402343750e+01
1.680669593811035156e+01
1.433326244354248047e+01
1.475945186614990234e+01
1.634684944152832031e+01
1.667086791992187500e+01
1.968954086303710938e+01
2.403797531127929688e+01
1.598458576202392578e+01
1.840846443176269531e+01
2.410300445556640625e+01
1.937358474731445312e+01
1.730948066711425781e+01
1.885437965393066406e+01
1.741781616210937500e+01
1.641397476196289062e+01
1.861356544494628906e+01
1.425344657897949219e+01
2.055519485473632812e+01
1.832010841369628906e+01
2.039663505554199219e+01
1.620710945129394531e+01
1.617037963867187500e+01
1.536834907531738281e+01
2.134716987609863281e+01
1.739328002929687500e+01
1.585730743408203125e+01
2.046673393249511719e+01
1.432238960266113281e+01
1.273667907714843750e+01
1.431308078765869141e+01
1.694626426696777344e+01
1.502659320831298828e+01
1.838325119018554688e+01
1.748709487915039062e+01
1.463638210296630859e+01
1.986879539489746094e+01
1.752566909790039062e+01
1.826936340332031250e+01
2.112073326110839844e+01
1.321157836914062500e+01
1.557549285888671875e+01
1.488080310821533203e+01
1.615175819396972656e+01
1.702970123291015625e+01
1.710918807983398438e+01
1.684158515930175781e+01
1.941962432861328125e+01
1.587377071380615234e+01
2.004555511474609375e+01
1.465522766113281250e+01
1.753210639953613281e+01
1.601168823242187500e+01
1.521314144134521484e+01
1.595903778076171875e+01
1.780235099792480469e+01
1.757801055908203125e+01
1.623829460144042969e+01
2.335834503173828125e+01
1.703031158447265625e+01
1.624674606323242188e+01
1.954895973205566406e+01
1.436237525939941406e+01
1.824668312072753906e+01
1.679103851318359375e+01
1.950117111206054688e+01
2.136742973327636719e+01
1.406023311614990234e+01
1.578437614440917969e+01
1.614427375793457031e+01
1.475919818878173828e+01
2.081731414794921875e+01
1.472386360168457031e+01
1.831419563293457031e+01
1.871491432189941406e+01
1.771705436706542969e+01
1.360951423645019531e+01
1.861062240600585938e+01
1.301741313934326172e+01
1.798687362670898438e+01
1.685544776916503906e+01
1.250236129760742188e+01
1.625506973266601562e+01
1.667387962341308594e+01
1.817446708679199219e+01
1.598009872436523438e+01
1.820050621032714844e+01
1.436280632019042969e+01
1.846674537658691406e+01
1.412194919586181641e+01
1.936351203918457031e+01
1.702079391479492188e+01
1.854930305480957031e+01
1.773964691162109375e+01
1.754415893554687500e+01
1.385967826843261719e+01
1.417249584197998047e+01
2.195754814147949219e+01
1.763809776306152344e+01
1.816921234130859375e+01
1.431844997406005859e+01
1.436297035217285156e+01
1.902660942077636719e+01
1.467683029174804688e+01
1.430292415618896484e+01
1.486231803894042969e+01
1.602640342712402344e+01
1.979724884033203125e+01
1.437417984008789062e+01
1.741070556640625000e+01
1.745311546325683594e+01
1.513435840606689453e+01
1.662868881225585938e+01
1.707426643371582031e+01
1.522698974609375000e+01
1.753257560729980469e+01
1.767027664184570312e+01
2.036090850830078125e+01
1.589735603332519531e+01
1.335089588165283203e+01
1.688323974609375000e+01
2.224926567077636719e+01
1.298451900482177734e+01
1.625594139099121094e+01
1.707913398742675781e+01
1.560907077789306641e+01
1.858116149902343750e+01
1.433718967437744141e+01
2.144319534301757812e+01
1.993044662475585938e+01
2.002228736877441406e+01
2.040029335021972656e+01
1.360584068298339844e+01
1.154035282135009766e+01
1.631929969787597656e+01
1.424149227142333984e+01
1.422504425048828125e+01
1.545533847808837891e+01
1.194060420989990234e+01
1.395550060272216797e+01
2.028244018554687500e+01
1.848399353027343750e+01
1.774155426025390625e+01
1.575216674804687500e+01
1.233842086791992188e+01
1.668745231628417969e+01
1.671978378295898438e+01
1.567096710205078125e+01
1.673546981811523438e+01
1.432684230804443359e+01
1.679819679260253906e+01
1.882586479187011719e+01
2.299707412719726562e+01
2.008975028991699219e+01
2.039210128784179688e+01
1.438718891143798828e+01
1.667935752868652344e+01
1.721105384826660156e+01
1.888586425781250000e+01
1.274445724487304688e+01
2.147142791748046875e+01
1.137080478668212891e+01
1.964682579040527344e+01
1.471596240997314453e+01
1.867037773132324219e+01
1.334550666809082031e+01
1.856696319580078125e+01
2.069561195373535156e+01
2.409103393554687500e+01
1.538201904296875000e+01
1.642150497436523438e+01
1.335093688964843750e+01
1.649772834777832031e+01
1.638501167297363281e+01
1.383924293518066406e+01
1.497671508789062500e+01
1.649514007568359375e+01
1.436703395843505859e+01
1.793643951416015625e+01
1.712686157226562500e+01
1.289335632324218750e+01
1.780128479003906250e+01
1.421426677703857422e+01
1.911066436767578125e+01
1.997411727905273438e+01
1.520894718170166016e+01
1.933927726745605469e+01
1.588440513610839844e+01
1.650226783752441406e+01
1.706658744812011719e+01
1.550620555877685547e+01
1.935142707824707031e+01
1.961839103698730469e+01
1.301528072357177734e+01
1.791584205627441406e+01
1.372355842590332031e+01
1.488491058349609375e+01
1.904810714721679688e+01
1.380614376068115234e+01
1.763473701477050781e+01
1.678927993774414062e+01
1.691684341430664062e+01
1.259745121002197266e+01
1.668504142761230469e+01
1.622569656372070312e+01
1.514443492889404297e+01
1.706598472595214844e+01
1.165465450286865234e+01
2.127366638183593750e+01
2.015766906738281250e+01
1.458185768127441406e+01
1.327528285980224609e+01
1.681340408325195312e+01
1.706221389770507812e+01
1.890312004089355469e+01
2.214753150939941406e+01
1.998651313781738281e+01
1.349243545532226562e+01
1.456241035461425781e+01
2.057591629028320312e+01
1.347273635864257812e+01
1.420657444000244141e+01
1.787678146362304688e+01
1.512116813659667969e+01
2.021808242797851562e+01
1.556919002532958984e+01
1.570802021026611328e+01
2.059019470214843750e+01
1.640672111511230469e+01
2.342845916748046875e+01
2.366391754150390625e+01
1.575202083587646484e+01
1.670781135559082031e+01
1.623881340026855469e+01
1.424854469299316406e+01
1.740974235534667969e+01
2.004534721374511719e+01
1.743301391601562500e+01
1.618024253845214844e+01
1.864596939086914062e+01
1.350952529907226562e+01
1.569315052032470703e+01
1.714344596862792969e+01
1.914719963073730469e+01
2.019966316223144531e+01
1.499959373474121094e+01
1.594686889648437500e+01
1.627534484863281250e+01
1.568021011352539062e+01
1.403556156158447266e+01
1.421813392639160156e+01
1.369460296630859375e+01
1.884676361083984375e+01
1.335418987274169922e+01
1.588525485992431641e+01
1.598193836212158203e+01
1.391195011138916016e+01
1.766997146606445312e+01
2.128936004638671875e+01
1.819559288024902344e+01
1.458863735198974609e+01
1.213999176025390625e+01
1.425986289978027344e+01
1.567330265045166016e+01
1.566489887237548828e+01
1.932535362243652344e+01
1.747522544860839844e+01
1.240708827972412109e+01
1.333639907836914062e+01
1.931776618957519531e+01
1.903901863098144531e+01
1.946039581298828125e+01
1.475786304473876953e+01
1.534927749633789062e+01
2.273213195800781250e+01
2.016485786437988281e+01
1.661560440063476562e+01
1.864375305175781250e+01
1.569362163543701172e+01
1.408739948272705078e+01
1.600344657897949219e+01
1.879940414428710938e+01
1.282772541046142578e+01
1.786738586425781250e+01
1.450252819061279297e+01
1.623442268371582031e+01
1.553694057464599609e+01
1.563853931427001953e+01
1.727809524536132812e+01
1.110508823394775391e+01
1.317567157745361328e+01
1.896359825134277344e+01
2.396523094177246094e+01
1.663080978393554688e+01
1.416917514801025391e+01
1.445345401763916016e+01
1.127706241607666016e+01
1.654515266418457031e+01
1.521892070770263672e+01
1.393187808990478516e+01
1.822476387023925781e+01
1.105624103546142578e+01
1.778263092041015625e+01
2.242897033691406250e+01
1.363679695129394531e+01
1.730688858032226562e+01
1.525929069519042969e+01
1.686012077331542969e+01
1.784662818908691406e+01
1.657732009887695312e+01
1.648246574401855469e+01
1.754586601257324219e+01
1.725341224670410156e+01
1.397601222991943359e+01
1.600882148742675781e+01
1.216191387176513672e+01
1.599989700317382812e+01
1.968533325195312500e+01
1.600946044921875000e+01
2.183273696899414062e+01
1.543732738494873047e+01
1.670351791381835938e+01
1.451516151428222656e+01
2.046256065368652344e+01
1.874748992919921875e+01
1.306191062927246094e+01
1.482778453826904297e+01
1.804151916503906250e+01
2.023680877685546875e+01
1.336821079254150391e+01
1.513442611694335938e+01
1.444772624969482422e+01
1.533659744262695312e+01
1.801370239257812500e+01
1.778840637207031250e+01
1.470024013519287109e+01
1.818358230590820312e+01
1.895127868652343750e+01
1.694166183471679688e+01
1.501769351959228516e+01
1.630101966857910156e+01
1.982562065124511719e+01
1.258349990844726562e+01
1.842993545532226562e+01
1.512224197387695312e+01
1.592621326446533203e+01
1.664529800415039062e+01
1.657131004333496094e+01
2.213422012329101562e+01
1.687716865539550781e+01
2.071663856506347656e+01
1.600729179382324219e+01
1.964566421508789062e+01
1.553574562072753906e+01
1.997753524780273438e+01
1.641732597351074219e+01
1.547484970092773438e+01
2.372163772583007812e+01
1.793301391601562500e+01
2.026031303405761719e+01
1.628536224365234375e+01
1.428329372406005859e+01
1.699228668212890625e+01
1.447981166839599609e+01
1.128282737731933594e+01
1.524814987182617188e+01
1.989336776733398438e+01
2.365248870849609375e+01
2.036324691772460938e+01
1.716125869750976562e+01
1.641357231140136719e+01
1.823896408081054688e+01
2.254991912841796875e+01
1.986759948730468750e+01
1.965123367309570312e+01
1.512837123870849609e+01
2.269858360290527344e+01
1.483512306213378906e+01
1.462683773040771484e+01
1.778945350646972656e+01
1.622937965393066406e+01
1.635177040100097656e+01
1.614537048339843750e+01
1.044304180145263672e+01


==> data/exps/mmc6_nCounter_PostOp_0_KM.tsv <==
x	y	y_c0	y_c1
2.1000	0.9167	0.5390	0.9878
3.4000	0.8333	0.4817	0.9555
3.5000	0.7500	0.4084	0.9117
5.8000	0.7500	0.4084	0.9117
6.6000	0.6562	0.3204	0.8557
6.8000	0.5625	0.2437	0.7910
6.9000	0.4688	0.1762	0.7185
7.1000	0.3750	0.1174	0.6382
12.0000	0.2812	0.0680	0.5495
13.0000	0.2812	0.0680	0.5495
15.3000	0.2812	0.0680	0.5495
16.7000	0.2812	0.0680	0.5495


==> data/exps/mmc6_nCounter_PostOp_1_KM.tsv <==
x	y	y_c0	y_c1
6.0000	1.0000	1.0000	1.0000
27.3000	1.0000	1.0000	1.0000
37.1000	1.0000	1.0000	1.0000
39.5000	1.0000	1.0000	1.0000
40.0000	1.0000	1.0000	1.0000
41.8000	1.0000	1.0000	1.0000
42.2000	1.0000	1.0000	1.0000
42.9000	1.0000	1.0000	1.0000
44.2000	1.0000	1.0000	1.0000
44.5000	1.0000	1.0000	1.0000
45.5000	1.0000	1.0000	1.0000
46.3000	1.0000	1.0000	1.0000
48.0000	1.0000	1.0000	1.0000
49.0000	1.0000	1.0000	1.0000
49.7000	1.0000	1.0000	1.0000
50.0000	1.0000	1.0000	1.0000
50.5000	1.0000	1.0000	1.0000
50.7000	1.0000	1.0000	1.0000
51.2000	1.0000	1.0000	1.0000
51.9000	1.0000	1.0000	1.0000
52.9000	1.0000	1.0000	1.0000
53.5000	1.0000	1.0000	1.0000
53.8000	1.0000	1.0000	1.0000
55.3000	1.0000	1.0000	1.0000
55.6000	1.0000	1.0000	1.0000
56.5000	1.0000	1.0000	1.0000
58.1000	1.0000	1.0000	1.0000
58.8000	1.0000	1.0000	1.0000
59.0000	1.0000	1.0000	1.0000
59.7000	1.0000	1.0000	1.0000
60.0000	1.0000	1.0000	1.0000
60.3000	1.0000	1.0000	1.0000
60.5000	1.0000	1.0000	1.0000
60.7000	1.0000	1.0000	1.0000
62.9000	1.0000	1.0000	1.0000
66.0000	1.0000	1.0000	1.0000
66.3000	1.0000	1.0000	1.0000
67.9000	1.0000	1.0000	1.0000
68.0000	1.0000	1.0000	1.0000
71.2000	1.0000	1.0000	1.0000
73.9000	1.0000	1.0000	1.0000
74.2000	1.0000	1.0000	1.0000
74.5000	1.0000	1.0000	1.0000
76.8000	1.0000	1.0000	1.0000
98.0000	1.0000	1.0000	1.0000


==> data/exps/mmc6_nCounter_PostOp_2_KM.tsv <==
x	y	y_c0	y_c1
2.1000	0.9928	0.9500	0.9990
2.2000	0.9856	0.9437	0.9964
3.2000	0.9784	0.9346	0.9930
3.4000	0.9712	0.9251	0.9891
3.5000	0.9640	0.9157	0.9849
4.7000	0.9568	0.9064	0.9804
5.3000	0.9568	0.9064	0.9804
5.7000	0.9568	0.9064	0.9804
5.8000	0.9568	0.9064	0.9804
6.4000	0.9495	0.8969	0.9756
6.6000	0.9421	0.8876	0.9706
6.7000	0.9348	0.8783	0.9655
6.8000	0.9274	0.8692	0.9603
6.9000	0.9200	0.8602	0.9549
7.1000	0.9127	0.8513	0.9494
8.8000	0.9127	0.8513	0.9494
9.4000	0.9127	0.8513	0.9494
9.5000	0.9127	0.8513	0.9494
9.6000	0.9051	0.8422	0.9438
10.6000	0.9051	0.8422	0.9438
11.4000	0.9051	0.8422	0.9438
12.0000	0.8975	0.8329	0.9380
13.0000	0.8975	0.8329	0.9380
14.0000	0.8975	0.8329	0.9380
14.7000	0.8897	0.8236	0.9320
15.2000	0.8819	0.8143	0.9259
15.3000	0.8819	0.8143	0.9259
16.7000	0.8819	0.8143	0.9259
16.8000	0.8819	0.8143	0.9259
18.1000	0.8819	0.8143	0.9259
18.2000	0.8819	0.8143	0.9259
18.8000	0.8819	0.8143	0.9259
20.6000	0.8819	0.8143	0.9259
24.9000	0.8735	0.8043	0.9195
25.3000	0.8735	0.8043	0.9195
25.9000	0.8651	0.7942	0.9129
27.3000	0.8651	0.7942	0.9129
30.4000	0.8651	0.7942	0.9129
31.0000	0.8651	0.7942	0.9129
33.8000	0.8565	0.7839	0.9061
34.0000	0.8565	0.7839	0.9061
34.7000	0.8565	0.7839	0.9061
34.8000	0.8565	0.7839	0.9061
35.2000	0.8565	0.7839	0.9061
37.1000	0.8565	0.7839	0.9061
37.6000	0.8565	0.7839	0.9061
38.3000	0.8565	0.7839	0.9061
38.5000	0.8565	0.7839	0.9061
38.7000	0.8565	0.7839	0.9061
39.4000	0.8565	0.7839	0.9061
39.5000	0.8565	0.7839	0.9061
40.0000	0.8565	0.7839	0.9061
40.7000	0.8565	0.7839	0.9061
40.9000	0.8565	0.7839	0.9061
41.4000	0.8565	0.7839	0.9061
41.8000	0.8565	0.7839	0.9061
42.2000	0.8565	0.7839	0.9061
42.9000	0.8565	0.7839	0.9061
44.2000	0.8565	0.7839	0.9061
44.5000	0.8565	0.7839	0.9061
45.4000	0.8565	0.7839	0.9061
45.5000	0.8565	0.7839	0.9061
46.1000	0.8565	0.7839	0.9061
46.3000	0.8565	0.7839	0.9061
47.2000	0.8565	0.7839	0.9061
47.4000	0.8565	0.7839	0.9061
48.0000	0.8565	0.7839	0.9061
49.0000	0.8565	0.7839	0.9061
49.7000	0.8565	0.7839	0.9061
50.0000	0.8565	0.7839	0.9061
50.4000	0.8565	0.7839	0.9061
50.5000	0.8565	0.7839	0.9061
50.7000	0.8565	0.7839	0.9061
51.2000	0.8565	0.7839	0.9061
51.9000	0.8565	0.7839	0.9061
52.9000	0.8565	0.7839	0.9061
53.3000	0.8565	0.7839	0.9061
53.5000	0.8565	0.7839	0.9061
53.8000	0.8565	0.7839	0.9061
54.4000	0.8565	0.7839	0.9061
55.1000	0.8565	0.7839	0.9061
55.5000	0.8565	0.7839	0.9061
55.6000	0.8565	0.7839	0.9061
56.5000	0.8565	0.7839	0.9061
57.4000	0.8565	0.7839	0.9061
57.6000	0.8565	0.7839	0.9061
58.1000	0.8565	0.7839	0.9061
58.3000	0.8383	0.7555	0.8949
58.6000	0.8383	0.7555	0.8949
58.8000	0.8383	0.7555	0.8949
59.0000	0.8383	0.7555	0.8949
59.5000	0.8383	0.7555	0.8949
59.7000	0.8383	0.7555	0.8949
60.0000	0.8383	0.7555	0.8949
60.3000	0.8383	0.7555	0.8949
60.5000	0.8383	0.7555	0.8949
61.4000	0.8383	0.7555	0.8949
61.5000	0.8383	0.7555	0.8949
61.6000	0.8383	0.7555	0.8949
61.9000	0.8383	0.7555	0.8949
62.2000	0.8383	0.7555	0.8949
62.5000	0.8383	0.7555	0.8949
62.9000	0.8383	0.7555	0.8949
63.2000	0.8383	0.7555	0.8949
64.3000	0.8383	0.7555	0.8949
64.5000	0.8383	0.7555	0.8949
64.6000	0.8383	0.7555	0.8949
65.0000	0.8383	0.7555	0.8949
65.1000	0.8383	0.7555	0.8949
66.0000	0.8383	0.7555	0.8949
66.3000	0.8383	0.7555	0.8949
67.9000	0.8383	0.7555	0.8949
68.0000	0.8383	0.7555	0.8949
68.2000	0.7859	0.6375	0.8790
68.9000	0.7859	0.6375	0.8790
71.2000	0.7859	0.6375	0.8790
73.9000	0.7859	0.6375	0.8790
74.2000	0.7859	0.6375	0.8790
74.5000	0.7859	0.6375	0.8790
76.8000	0.7859	0.6375	0.8790
77.3000	0.7859	0.6375	0.8790
77.5000	0.7859	0.6375	0.8790
78.2000	0.7859	0.6375	0.8790
86.7000	0.7859	0.6375	0.8790
87.2000	0.7859	0.6375	0.8790
89.4000	0.7859	0.6375	0.8790
94.5000	0.7859	0.6375	0.8790
98.0000	0.7859	0.6375	0.8790


==> data/exps/mmc6_nCounter_PostOp_3_KM.tsv <==
x	y	y_c0	y_c1
2.1000	0.9167	0.5390	0.9878
3.4000	0.8333	0.4817	0.9555
4.7000	0.7500	0.4084	0.9117
5.8000	0.7500	0.4084	0.9117
6.6000	0.6562	0.3204	0.8557
6.8000	0.5625	0.2437	0.7910
6.9000	0.4688	0.1762	0.7185
7.1000	0.3750	0.1174	0.6382
13.0000	0.3750	0.1174	0.6382
15.3000	0.3750	0.1174	0.6382
16.7000	0.3750	0.1174	0.6382
65.0000	0.3750	0.1174	0.6382

==> data/exps/mmc6_nCounter_PostOp_3_KM_extended.tsv <==
x	y	y_c0	y_c1
2.1000	0.9167	0.5390	0.9878
3.4000	0.8333	0.4817	0.9555
4.7000	0.7500	0.4084	0.9117
5.8000	0.7500	0.4084	0.9117
6.6000	0.6562	0.3204	0.8557
6.8000	0.5625	0.2437	0.7910
6.9000	0.4688	0.1762	0.7185
7.1000	0.3750	0.1174	0.6382
13.0000	0.3750	0.1174	0.6382
15.3000	0.3750	0.1174	0.6382
16.7000	0.3750	0.1174	0.6382
65.0000	0.3750	0.1174	0.6382

==> data/exps/mmc6_nCounter_PostOp_4_KM.tsv <==
x	y	y_c0	y_c1
3.4000	0.9882	0.9194	0.9983
4.7000	0.9765	0.9092	0.9941
6.4000	0.9647	0.8946	0.9885
6.6000	0.9529	0.8795	0.9821
7.1000	0.9412	0.8644	0.9751
10.6000	0.9412	0.8644	0.9751
13.0000	0.9412	0.8644	0.9751
18.2000	0.9412	0.8644	0.9751
25.3000	0.9412	0.8644	0.9751
27.3000	0.9412	0.8644	0.9751
27.8000	0.9412	0.8644	0.9751
31.0000	0.9412	0.8644	0.9751
34.0000	0.9412	0.8644	0.9751
34.7000	0.9412	0.8644	0.9751
34.8000	0.9412	0.8644	0.9751
35.2000	0.9412	0.8644	0.9751
37.1000	0.9412	0.8644	0.9751
37.8000	0.9412	0.8644	0.9751
37.9000	0.9412	0.8644	0.9751
38.3000	0.9412	0.8644	0.9751
39.5000	0.9412	0.8644	0.9751
40.0000	0.9412	0.8644	0.9751
41.4000	0.9412	0.8644	0.9751
41.8000	0.9412	0.8644	0.9751
42.2000	0.9412	0.8644	0.9751
42.9000	0.9412	0.8644	0.9751
44.2000	0.9412	0.8644	0.9751
44.5000	0.9412	0.8644	0.9751
44.8000	0.9412	0.8644	0.9751
45.5000	0.9412	0.8644	0.9751
46.3000	0.9412	0.8644	0.9751
47.2000	0.9412	0.8644	0.9751
47.4000	0.9412	0.8644	0.9751
48.0000	0.9412	0.8644	0.9751
49.0000	0.9412	0.8644	0.9751
49.7000	0.9412	0.8644	0.9751
50.0000	0.9412	0.8644	0.9751
50.5000	0.9412	0.8644	0.9751
50.7000	0.9412	0.8644	0.9751
51.2000	0.9412	0.8644	0.9751
51.9000	0.9412	0.8644	0.9751
52.9000	0.9412	0.8644	0.9751
53.3000	0.9412	0.8644	0.9751
53.5000	0.9412	0.8644	0.9751
53.8000	0.9412	0.8644	0.9751
55.3000	0.9412	0.8644	0.9751
55.6000	0.9412	0.8644	0.9751
56.5000	0.9412	0.8644	0.9751
56.7000	0.9412	0.8644	0.9751
58.1000	0.9412	0.8644	0.9751
58.6000	0.9412	0.8644	0.9751
58.8000	0.9412	0.8644	0.9751
59.0000	0.9412	0.8644	0.9751
59.5000	0.9412	0.8644	0.9751
59.7000	0.9412	0.8644	0.9751
60.0000	0.9412	0.8644	0.9751
60.3000	0.9412	0.8644	0.9751
60.5000	0.9412	0.8644	0.9751
60.7000	0.9412	0.8644	0.9751
61.4000	0.9412	0.8644	0.9751
61.5000	0.9412	0.8644	0.9751
61.9000	0.9412	0.8644	0.9751
62.2000	0.9412	0.8644	0.9751
62.5000	0.9412	0.8644	0.9751
62.9000	0.9412	0.8644	0.9751
64.3000	0.9412	0.8644	0.9751
64.6000	0.9412	0.8644	0.9751
65.1000	0.9412	0.8644	0.9751
66.0000	0.9412	0.8644	0.9751
66.3000	0.9412	0.8644	0.9751
67.9000	0.9412	0.8644	0.9751
68.0000	0.9412	0.8644	0.9751
68.9000	0.9412	0.8644	0.9751
71.2000	0.9412	0.8644	0.9751
73.9000	0.9412	0.8644	0.9751
74.2000	0.9412	0.8644	0.9751
74.5000	0.9412	0.8644	0.9751
76.8000	0.9412	0.8644	0.9751
77.3000	0.9412	0.8644	0.9751
86.7000	0.9412	0.8644	0.9751
98.0000	0.9412	0.8644	0.9751


==> data/exps/mmc6_nCounter_PostOp_Population_KM.tsv <==
x	y	y_c0	y_c1
2.1000	0.9948	0.9640	0.9993
2.2000	0.9897	0.9594	0.9974
3.2000	0.9845	0.9528	0.9950
3.4000	0.9794	0.9460	0.9922
3.5000	0.9742	0.9392	0.9892
4.4000	0.9742	0.9392	0.9892
4.7000	0.9690	0.9324	0.9860
5.3000	0.9690	0.9324	0.9860
5.7000	0.9690	0.9324	0.9860
5.8000	0.9690	0.9324	0.9860
6.4000	0.9638	0.9255	0.9826
6.6000	0.9585	0.9187	0.9790
6.7000	0.9532	0.9121	0.9754
6.8000	0.9480	0.9055	0.9717
6.9000	0.9427	0.8989	0.9678
7.1000	0.9374	0.8924	0.9640
7.2000	0.9374	0.8924	0.9640
7.3000	0.9374	0.8924	0.9640
8.8000	0.9374	0.8924	0.9640
9.4000	0.9374	0.8924	0.9640
9.5000	0.9374	0.8924	0.9640
9.6000	0.9319	0.8856	0.9599
9.7000	0.9319	0.8856	0.9599
9.9000	0.9319	0.8856	0.9599
10.6000	0.9264	0.8788	0.9557
10.8000	0.9208	0.8720	0.9515
11.4000	0.9208	0.8720	0.9515
12.0000	0.9152	0.8652	0.9472
13.0000	0.9152	0.8652	0.9472
13.4000	0.9095	0.8584	0.9428
14.0000	0.9095	0.8584	0.9428
14.7000	0.9039	0.8516	0.9384
15.2000	0.8982	0.8449	0.9339
15.3000	0.8982	0.8449	0.9339
16.1000	0.8982	0.8449	0.9339
16.7000	0.8982	0.8449	0.9339
16.8000	0.8982	0.8449	0.9339
18.1000	0.8982	0.8449	0.9339
18.2000	0.8982	0.8449	0.9339
18.8000	0.8982	0.8449	0.9339
20.6000	0.8982	0.8449	0.9339
20.9000	0.8922	0.8377	0.9291
22.9000	0.8922	0.8377	0.9291
23.4000	0.8862	0.8306	0.9243
24.6000	0.8801	0.8235	0.9195
24.8000	0.8801	0.8235	0.9195
24.9000	0.8741	0.8163	0.9146
25.1000	0.8741	0.8163	0.9146
25.3000	0.8741	0.8163	0.9146
25.9000	0.8679	0.8091	0.9096
26.7000	0.8617	0.8018	0.9045
27.3000	0.8617	0.8018	0.9045
27.8000	0.8617	0.8018	0.9045
30.4000	0.8617	0.8018	0.9045
31.0000	0.8617	0.8018	0.9045
33.4000	0.8617	0.8018	0.9045
33.8000	0.8552	0.7943	0.8992
34.0000	0.8552	0.7943	0.8992
34.7000	0.8552	0.7943	0.8992
34.8000	0.8552	0.7943	0.8992
35.2000	0.8552	0.7943	0.8992
36.5000	0.8552	0.7943	0.8992
37.1000	0.8552	0.7943	0.8992
37.6000	0.8552	0.7943	0.8992
37.8000	0.8552	0.7943	0.8992
37.9000	0.8552	0.7943	0.8992
38.3000	0.8552	0.7943	0.8992
38.4000	0.8552	0.7943	0.8992
38.5000	0.8552	0.7943	0.8992
38.7000	0.8552	0.7943	0.8992
39.4000	0.8552	0.7943	0.8992
39.5000	0.8552	0.7943	0.8992
40.0000	0.8552	0.7943	0.8992
40.7000	0.8552	0.7943	0.8992
40.9000	0.8552	0.7943	0.8992
41.4000	0.8552	0.7943	0.8992
41.8000	0.8552	0.7943	0.8992
42.2000	0.8552	0.7943	0.8992
42.4000	0.8552	0.7943	0.8992
42.9000	0.8552	0.7943	0.8992
43.2000	0.8552	0.7943	0.8992
43.9000	0.8552	0.7943	0.8992
44.2000	0.8552	0.7943	0.8992
44.5000	0.8552	0.7943	0.8992
44.8000	0.8552	0.7943	0.8992
45.2000	0.8552	0.7943	0.8992
45.4000	0.8552	0.7943	0.8992
45.5000	0.8552	0.7943	0.8992
46.1000	0.8552	0.7943	0.8992
46.3000	0.8552	0.7943	0.8992
47.2000	0.8552	0.7943	0.8992
47.4000	0.8552	0.7943	0.8992
47.5000	0.8552	0.7943	0.8992
48.0000	0.8552	0.7943	0.8992
48.1000	0.8552	0.7943	0.8992
49.0000	0.8552	0.7943	0.8992
49.7000	0.8552	0.7943	0.8992
50.0000	0.8552	0.7943	0.8992
50.4000	0.8552	0.7943	0.8992
50.5000	0.8552	0.7943	0.8992
50.7000	0.8552	0.7943	0.8992
51.2000	0.8552	0.7943	0.8992
51.9000	0.8552	0.7943	0.8992
52.8000	0.8552	0.7943	0.8992
52.9000	0.8552	0.7943	0.8992
53.3000	0.8552	0.7943	0.8992
53.5000	0.8552	0.7943	0.8992
53.8000	0.8552	0.7943	0.8992
54.2000	0.8552	0.7943	0.8992
54.4000	0.8552	0.7943	0.8992
55.1000	0.8552	0.7943	0.8992
55.3000	0.8552	0.7943	0.8992
55.5000	0.8552	0.7943	0.8992
55.6000	0.8552	0.7943	0.8992
56.5000	0.8552	0.7943	0.8992
56.7000	0.8552	0.7943	0.8992
57.4000	0.8552	0.7943	0.8992
57.6000	0.8552	0.7943	0.8992
57.9000	0.8552	0.7943	0.8992
58.1000	0.8552	0.7943	0.8992
58.3000	0.8409	0.7727	0.8901
58.6000	0.8409	0.7727	0.8901
58.8000	0.8409	0.7727	0.8901
59.0000	0.8409	0.7727	0.8901
59.2000	0.8409	0.7727	0.8901
59.5000	0.8409	0.7727	0.8901
59.7000	0.8409	0.7727	0.8901
60.0000	0.8409	0.7727	0.8901
60.3000	0.8409	0.7727	0.8901
60.5000	0.8409	0.7727	0.8901
60.7000	0.8409	0.7727	0.8901
61.4000	0.8409	0.7727	0.8901
61.5000	0.8409	0.7727	0.8901
61.6000	0.8409	0.7727	0.8901
61.9000	0.8409	0.7727	0.8901
62.2000	0.8409	0.7727	0.8901
62.5000	0.8409	0.7727	0.8901
62.9000	0.8409	0.7727	0.8901
63.0000	0.8409	0.7727	0.8901
63.2000	0.8409	0.7727	0.8901
63.3000	0.8409	0.7727	0.8901
63.5000	0.8409	0.7727	0.8901
64.3000	0.8409	0.7727	0.8901
64.5000	0.8409	0.7727	0.8901
64.6000	0.8409	0.7727	0.8901
65.0000	0.8409	0.7727	0.8901
65.1000	0.8409	0.7727	0.8901
66.0000	0.8409	0.7727	0.8901
66.3000	0.8409	0.7727	0.8901
67.9000	0.8409	0.7727	0.8901
68.0000	0.8409	0.7727	0.8901
68.2000	0.8027	0.6909	0.8775
68.9000	0.8027	0.6909	0.8775
71.2000	0.8027	0.6909	0.8775
72.9000	0.8027	0.6909	0.8775
73.3000	0.8027	0.6909	0.8775
73.9000	0.8027	0.6909	0.8775
74.2000	0.8027	0.6909	0.8775
74.5000	0.8027	0.6909	0.8775
76.8000	0.8027	0.6909	0.8775
77.3000	0.8027	0.6909	0.8775
77.5000	0.8027	0.6909	0.8775
78.2000	0.8027	0.6909	0.8775
79.3000	0.8027	0.6909	0.8775
86.7000	0.8027	0.6909	0.8775
87.2000	0.8027	0.6909	0.8775
89.4000	0.8027	0.6909	0.8775
94.5000	0.8027	0.6909	0.8775
98.0000	0.8027	0.6909	0.8775
100.1000	0.8027	0.6909	0.8775


==> data/exps/mmc6_nCounter_pRCTx_0_KM.tsv <==
x	y	y_c0	y_c1
3.0000	1.0000	1.0000	1.0000
12.7000	1.0000	1.0000	1.0000
25.8000	1.0000	1.0000	1.0000
36.0000	1.0000	1.0000	1.0000
49.0000	1.0000	1.0000	1.0000
50.8000	1.0000	1.0000	1.0000
54.4000	1.0000	1.0000	1.0000


==> data/exps/mmc6_nCounter_pRCTx_1_KM.tsv <==
x	y	y_c0	y_c1
1.5000	0.9167	0.5390	0.9878
2.6000	0.8333	0.4817	0.9555
3.4000	0.7500	0.4084	0.9117
4.8000	0.5833	0.2701	0.8009
7.4000	0.5000	0.2085	0.7361
7.5000	0.4167	0.1525	0.6653
7.6000	0.3333	0.1027	0.5884
12.0000	0.2500	0.0601	0.5048
24.0000	0.1667	0.0265	0.4130
26.2000	0.1667	0.0265	0.4130
28.8000	0.0000	0.0000	0.0000


==> data/exps/mmc6_nCounter_pRCTx_2_KM.tsv <==
x	y	y_c0	y_c1
1.5000	0.9861	0.9055	0.9980
1.7000	0.9861	0.9055	0.9980
2.6000	0.9720	0.8927	0.9929
3.4000	0.9579	0.8752	0.9862
4.1000	0.9298	0.8394	0.9702
4.6000	0.9157	0.8219	0.9612
4.8000	0.8875	0.7876	0.9421
5.0000	0.8734	0.7708	0.9320
5.1000	0.8593	0.7543	0.9217
5.2000	0.8452	0.7380	0.9112
5.7000	0.8312	0.7218	0.9004
6.1000	0.8171	0.7059	0.8894
6.6000	0.8030	0.6901	0.8783
7.4000	0.7889	0.6745	0.8669
7.6000	0.7748	0.6590	0.8555
8.5000	0.7607	0.6436	0.8439
8.6000	0.7466	0.6284	0.8321
9.6000	0.7325	0.6133	0.8202
10.0000	0.7185	0.5984	0.8082
10.2000	0.7044	0.5835	0.7961
10.5000	0.6903	0.5688	0.7839
11.6000	0.6762	0.5541	0.7716
12.0000	0.6621	0.5396	0.7591
12.7000	0.6621	0.5396	0.7591
12.9000	0.6477	0.5248	0.7464
14.1000	0.6333	0.5100	0.7335
15.1000	0.6189	0.4954	0.7206
16.0000	0.6189	0.4954	0.7206
16.1000	0.6189	0.4954	0.7206
16.7000	0.6189	0.4954	0.7206
16.8000	0.6189	0.4954	0.7206
21.8000	0.6189	0.4954	0.7206
24.0000	0.6026	0.4784	0.7062
25.8000	0.6026	0.4784	0.7062
26.2000	0.6026	0.4784	0.7062
29.1000	0.6026	0.4784	0.7062
30.6000	0.6026	0.4784	0.7062
30.7000	0.6026	0.4784	0.7062
35.1000	0.6026	0.4784	0.7062
35.6000	0.6026	0.4784	0.7062
42.6000	0.5819	0.4553	0.6888
46.9000	0.5819	0.4553	0.6888
48.1000	0.5819	0.4553	0.6888
48.6000	0.5819	0.4553	0.6888
49.0000	0.5819	0.4553	0.6888
49.1000	0.5819	0.4553	0.6888
50.0000	0.5819	0.4553	0.6888
50.3000	0.5819	0.4553	0.6888
50.8000	0.5819	0.4553	0.6888
51.2000	0.5512	0.4173	0.6663
51.9000	0.5512	0.4173	0.6663
52.8000	0.5512	0.4173	0.6663
53.7000	0.5512	0.4173	0.6663
54.4000	0.5512	0.4173	0.6663
54.7000	0.5512	0.4173	0.6663
57.7000	0.5512	0.4173	0.6663
60.0000	0.5512	0.4173	0.6663
61.1000	0.5512	0.4173	0.6663
61.7000	0.5512	0.4173	0.6663
62.6000	0.5512	0.4173	0.6663
63.1000	0.4725	0.2886	0.6362
68.1000	0.4725	0.2886	0.6362
68.2000	0.4725	0.2886	0.6362
70.3000	0.4725	0.2886	0.6362
73.6000	0.4725	0.2886	0.6362
81.1000	0.4725	0.2886	0.6362
81.9000	0.4725	0.2886	0.6362


==> data/exps/mmc6_nCounter_pRCTx_3_KM.tsv <==
x	y	y_c0	y_c1
1.5000	0.9643	0.7724	0.9949
2.6000	0.9286	0.7435	0.9816
3.4000	0.8929	0.7036	0.9641
4.8000	0.8571	0.6629	0.9438
6.1000	0.8214	0.6230	0.9215
7.5000	0.7857	0.5840	0.8975
7.6000	0.7500	0.5461	0.8721
12.7000	0.7500	0.5461	0.8721
12.9000	0.7125	0.5063	0.8447
16.0000	0.7125	0.5063	0.8447
25.8000	0.7125	0.5063	0.8447
26.2000	0.7125	0.5063	0.8447
28.8000	0.6680	0.4565	0.8125
42.6000	0.6234	0.4098	0.7786
46.9000	0.6234	0.4098	0.7786
48.1000	0.6234	0.4098	0.7786
49.0000	0.6234	0.4098	0.7786
50.3000	0.6234	0.4098	0.7786
50.8000	0.6234	0.4098	0.7786
53.7000	0.6234	0.4098	0.7786
54.4000	0.6234	0.4098	0.7786
60.0000	0.6234	0.4098	0.7786
61.1000	0.6234	0.4098	0.7786
62.6000	0.6234	0.4098	0.7786
64.0000	0.6234	0.4098	0.7786
68.2000	0.6234	0.4098	0.7786
73.6000	0.6234	0.4098	0.7786
81.9000	0.6234	0.4098	0.7786


==> data/exps/mmc6_nCounter_pRCTx_4_KM.tsv <==
x	y	y_c0	y_c1
1.5000	0.9600	0.7484	0.9943
2.6000	0.9200	0.7164	0.9794
3.4000	0.8800	0.6726	0.9596
4.8000	0.8400	0.6281	0.9367
6.1000	0.8000	0.5844	0.9115
6.6000	0.7600	0.5420	0.8843
7.5000	0.7200	0.5009	0.8555
7.6000	0.6800	0.4609	0.8253
8.6000	0.6400	0.4221	0.7938
12.0000	0.6000	0.3845	0.7611
12.7000	0.6000	0.3845	0.7611
12.9000	0.5571	0.3441	0.7256
16.0000	0.5571	0.3441	0.7256
16.8000	0.5571	0.3441	0.7256
24.0000	0.5065	0.2949	0.6846
25.8000	0.5065	0.2949	0.6846
28.8000	0.4502	0.2416	0.6387
46.9000	0.4502	0.2416	0.6387
49.0000	0.4502	0.2416	0.6387
50.8000	0.4502	0.2416	0.6387
62.6000	0.4502	0.2416	0.6387
64.0000	0.4502	0.2416	0.6387
73.6000	0.4502	0.2416	0.6387
81.1000	0.4502	0.2416	0.6387
81.9000	0.4502	0.2416	0.6387


==> data/exps/mmc6_nCounter_pRCTx_Population_KM.tsv <==
x	y	y_c0	y_c1
1.3000	0.9926	0.9490	0.9990
1.5000	0.9853	0.9425	0.9963
1.7000	0.9853	0.9425	0.9963
2.6000	0.9779	0.9330	0.9928
3.0000	0.9705	0.9233	0.9888
3.3000	0.9631	0.9136	0.9845
3.4000	0.9557	0.9040	0.9798
3.5000	0.9483	0.8945	0.9750
4.0000	0.9483	0.8945	0.9750
4.1000	0.9333	0.8758	0.9647
4.3000	0.9259	0.8666	0.9594
4.6000	0.9183	0.8573	0.9539
4.7000	0.9107	0.8480	0.9483
4.8000	0.8877	0.8206	0.9308
4.9000	0.8801	0.8117	0.9248
5.0000	0.8648	0.7939	0.9126
5.1000	0.8571	0.7851	0.9064
5.2000	0.8495	0.7764	0.9002
5.6000	0.8341	0.7591	0.8875
5.7000	0.8188	0.7419	0.8747
6.1000	0.8112	0.7334	0.8683
6.2000	0.8112	0.7334	0.8683
6.6000	0.8035	0.7249	0.8617
6.7000	0.7957	0.7164	0.8551
6.9000	0.7957	0.7164	0.8551
7.1000	0.7879	0.7078	0.8484
7.4000	0.7801	0.6992	0.8417
7.5000	0.7723	0.6907	0.8350
7.6000	0.7645	0.6822	0.8282
7.8000	0.7645	0.6822	0.8282
8.0000	0.7567	0.6737	0.8213
8.5000	0.7488	0.6652	0.8144
8.6000	0.7409	0.6567	0.8074
9.6000	0.7330	0.6483	0.8005
10.0000	0.7251	0.6399	0.7935
10.2000	0.7172	0.6314	0.7864
10.5000	0.7092	0.6229	0.7792
10.7000	0.7092	0.6229	0.7792
11.3000	0.7092	0.6229	0.7792
11.6000	0.7010	0.6142	0.7719
11.7000	0.6928	0.6055	0.7645
11.9000	0.6845	0.5968	0.7571
12.0000	0.6763	0.5881	0.7496
12.7000	0.6763	0.5881	0.7496
12.9000	0.6679	0.5793	0.7421
13.5000	0.6679	0.5793	0.7421
14.1000	0.6595	0.5704	0.7344
14.2000	0.6510	0.5616	0.7267
15.1000	0.6426	0.5528	0.7190
16.0000	0.6426	0.5528	0.7190
16.1000	0.6426	0.5528	0.7190
16.7000	0.6338	0.5435	0.7109
16.8000	0.6338	0.5435	0.7109
16.9000	0.6338	0.5435	0.7109
18.0000	0.6338	0.5435	0.7109
21.0000	0.6338	0.5435	0.7109
21.5000	0.6243	0.5335	0.7024
21.8000	0.6243	0.5335	0.7024
22.1000	0.6243	0.5335	0.7024
24.0000	0.6146	0.5232	0.6936
25.8000	0.6146	0.5232	0.6936
26.2000	0.6146	0.5232	0.6936
28.8000	0.6045	0.5125	0.6845
29.1000	0.6045	0.5125	0.6845
30.6000	0.6045	0.5125	0.6845
30.7000	0.6045	0.5125	0.6845
33.3000	0.6045	0.5125	0.6845
33.8000	0.5937	0.5009	0.6749
34.8000	0.5937	0.5009	0.6749
35.1000	0.5937	0.5009	0.6749
35.6000	0.5937	0.5009	0.6749
36.0000	0.5937	0.5009	0.6749
36.8000	0.5937	0.5009	0.6749
38.3000	0.5937	0.5009	0.6749
42.6000	0.5813	0.4873	0.6641
42.8000	0.5813	0.4873	0.6641
46.9000	0.5813	0.4873	0.6641
48.1000	0.5813	0.4873	0.6641
48.5000	0.5813	0.4873	0.6641
48.6000	0.5813	0.4873	0.6641
49.0000	0.5813	0.4873	0.6641
49.1000	0.5813	0.4873	0.6641
49.4000	0.5813	0.4873	0.6641
50.0000	0.5813	0.4873	0.6641
50.3000	0.5813	0.4873	0.6641
50.8000	0.5813	0.4873	0.6641
51.2000	0.5642	0.4669	0.6505
51.9000	0.5642	0.4669	0.6505
52.8000	0.5642	0.4669	0.6505
53.7000	0.5642	0.4669	0.6505
54.4000	0.5642	0.4669	0.6505
54.7000	0.5642	0.4669	0.6505
55.2000	0.5642	0.4669	0.6505
55.3000	0.5642	0.4669	0.6505
55.7000	0.5642	0.4669	0.6505
57.5000	0.5642	0.4669	0.6505
57.7000	0.5642	0.4669	0.6505
59.0000	0.5642	0.4669	0.6505
60.0000	0.5642	0.4669	0.6505
60.2000	0.5642	0.4669	0.6505
60.7000	0.5642	0.4669	0.6505
61.1000	0.5642	0.4669	0.6505
61.3000	0.5642	0.4669	0.6505
61.4000	0.5642	0.4669	0.6505
61.5000	0.5642	0.4669	0.6505
61.7000	0.5642	0.4669	0.6505
62.6000	0.5642	0.4669	0.6505
63.1000	0.5078	0.3680	0.6317
63.5000	0.5078	0.3680	0.6317
64.0000	0.5078	0.3680	0.6317
64.7000	0.5078	0.3680	0.6317
68.1000	0.5078	0.3680	0.6317
68.2000	0.5078	0.3680	0.6317
70.3000	0.5078	0.3680	0.6317
73.6000	0.5078	0.3680	0.6317
81.1000	0.5078	0.3680	0.6317
81.9000	0.5078	0.3680	0.6317


==> data/exps/pop_survival.tsv <==
x	y	y_c0	y_c1
0.0100	0.9975
0.0300	0.9925
0.0500	0.9876
0.0701	0.9826
0.0901	0.9777
0.1101	0.9729
0.1301	0.9680
0.1501	0.9632
0.1702	0.9584
0.1902	0.9536
0.2102	0.9488
0.2302	0.9441
0.2502	0.9394
0.2703	0.9347
0.2903	0.9300
0.3103	0.9254
0.3303	0.9207
0.3503	0.9161
0.3704	0.9116
0.3904	0.9070
0.4104	0.9025
0.4304	0.8980
0.4504	0.8935
0.4705	0.8890
0.4905	0.8846
0.5105	0.8802
0.5305	0.8758
0.5505	0.8714
0.5706	0.8671
0.5906	0.8627
0.6106	0.8584
0.6306	0.8541
0.6506	0.8499
0.6707	0.8456
0.6907	0.8414
0.7107	0.8372
0.7307	0.8330
0.7507	0.8289
0.7708	0.8247
0.7908	0.8206
0.8108	0.8165
0.8308	0.8124
0.8508	0.8084
0.8709	0.8044
0.8909	0.8003
0.9109	0.7963
0.9309	0.7924
0.9509	0.7884
0.9710	0.7845
0.9910	0.7806
1.0110	0.7767
1.0310	0.7728
1.0510	0.7689
1.0711	0.7651
1.0911	0.7613
1.1111	0.7575
1.1311	0.7537
1.1511	0.7499
1.1712	0.7462
1.1912	0.7425
1.2112	0.7387
1.2312	0.7351
1.2512	0.7314
1.2713	0.7277
1.2913	0.7241
1.3113	0.7205
1.3313	0.7169
1.3513	0.7133
1.3714	0.7098
1.3914	0.7062
1.4114	0.7027
1.4314	0.6992
1.4514	0.6957
1.4715	0.6922
1.4915	0.6888
1.5115	0.6853
1.5315	0.6819
1.5515	0.6785
1.5716	0.6751
1.5916	0.6717
1.6116	0.6684
1.6316	0.6650
1.6516	0.6617
1.6717	0.6584
1.6917	0.6551
1.7117	0.6519
1.7317	0.6486
1.7517	0.6454
1.7718	0.6421
1.7918	0.6389
1.8118	0.6357
1.8318	0.6326
1.8518	0.6294
1.8719	0.6263
1.8919	0.6231
1.9119	0.6200
1.9319	0.6169
1.9519	0.6139
1.9720	0.6108
1.9920	0.6077
2.0120	0.6047
2.0320	0.6017
2.0520	0.5987
2.0721	0.5957
2.0921	0.5927
2.1121	0.5898
2.1321	0.5868
2.1521	0.5839
2.1722	0.5810
2.1922	0.5781
2.2122	0.5752
2.2322	0.5723
2.2522	0.5695
2.2723	0.5666
2.2923	0.5638
2.3123	0.5610
2.3323	0.5582
2.3523	0.5554
2.3724	0.5526
2.3924	0.5499
2.4124	0.5471
2.4324	0.5444
2.4524	0.5417
2.4725	0.5390
2.4925	0.5363
2.5125	0.5336
2.5325	0.5309
2.5525	0.5283
2.5726	0.5256
2.5926	0.5230
2.6126	0.5204
2.6326	0.5178
2.6526	0.5152
2.6727	0.5126
2.6927	0.5101
2.7127	0.5075
2.7327	0.5050
2.7527	0.5025
2.7728	0.5000
2.7928	0.4975
2.8128	0.4950
2.8328	0.4925
2.8528	0.4901
2.8729	0.4876
2.8929	0.4852
2.9129	0.4828
2.9329	0.4804
2.9529	0.4780
2.9730	0.4756
2.9930	0.4732
3.0130	0.4708
3.0330	0.4685
3.0530	0.4661
3.0731	0.4638
3.0931	0.4615
3.1131	0.4592
3.1331	0.4569
3.1531	0.4546
3.1732	0.4524
3.1932	0.4501
3.2132	0.4478
3.2332	0.4456
3.2532	0.4434
3.2733	0.4412
3.2933	0.4390
3.3133	0.4368
3.3333	0.4346
3.3533	0.4324
3.3734	0.4303
3.3934	0.4281
3.4134	0.4260
3.4334	0.4239
3.4534	0.4217
3.4735	0.4196
3.4935	0.4175
3.5135	0.4155
3.5335	0.4134
3.5535	0.4113
3.5736	0.4093
3.5936	0.4072
3.6136	0.4052
3.6336	0.4032
3.6536	0.4012
3.6737	0.3992
3.6937	0.3972
3.7137	0.3952
3.7337	0.3932
3.7537	0.3912
3.7738	0.3893
3.7938	0.3873
3.8138	0.3854
3.8338	0.3835
3.8538	0.3816
3.8739	0.3797
3.8939	0.3778
3.9139	0.3759
3.9339	0.3740
3.9539	0.3721
3.9740	0.3703
3.9940	0.3684
4.0140	0.3666
4.0340	0.3648
4.0540	0.3629
4.0741	0.3611
4.0941	0.3593
4.1141	0.3575
4.1341	0.3557
4.1541	0.3540
4.1742	0.3522
4.1942	0.3504
4.2142	0.3487
4.2342	0.3470
4.2542	0.3452
4.2743	0.3435
4.2943	0.3418
4.3143	0.3401
4.3343	0.3384
4.3543	0.3367
4.3744	0.3350
4.3944	0.3333
4.4144	0.3317
4.4344	0.3300
4.4544	0.3284
4.4745	0.3267
4.4945	0.3251
4.5145	0.3235
4.5345	0.3219
4.5545	0.3203
4.5746	0.3187
4.5946	0.3171
4.6146	0.3155
4.6346	0.3139
4.6546	0.3123
4.6747	0.3108
4.6947	0.3092
4.7147	0.3077
4.7347	0.3061
4.7547	0.3046
4.7748	0.3031
4.7948	0.3016
4.8148	0.3001
4.8348	0.2986
4.8548	0.2971
4.8749	0.2956
4.8949	0.2941
4.9149	0.2927
4.9349	0.2912
4.9549	0.2897
4.9750	0.2883
4.9950	0.2869
5.0150	0.2854
5.0350	0.2840
5.0551	0.2826
5.0751	0.2812
5.0951	0.2798
5.1151	0.2784
5.1351	0.2770
5.1552	0.2756
5.1752	0.2742
5.1952	0.2729
5.2152	0.2715
5.2352	0.2701
5.2553	0.2688
5.2753	0.2675
5.2953	0.2661
5.3153	0.2648
5.3353	0.2635
5.3554	0.2622
5.3754	0.2608
5.3954	0.2595
5.4154	0.2582
5.4354	0.2570
5.4555	0.2557
5.4755	0.2544
5.4955	0.2531
5.5155	0.2519
5.5355	0.2506
5.5556	0.2494
5.5756	0.2481
5.5956	0.2469
5.6156	0.2456
5.6356	0.2444
5.6557	0.2432
5.6757	0.2420
5.6957	0.2408
5.7157	0.2396
5.7357	0.2384
5.7558	0.2372
5.7758	0.2360
5.7958	0.2348
5.8158	0.2336
5.8358	0.2325
5.8559	0.2313
5.8759	0.2302
5.8959	0.2290
5.9159	0.2279
5.9359	0.2267
5.9560	0.2256
5.9760	0.2245
5.9960	0.2234
6.0160	0.2222
6.0360	0.2211
6.0561	0.2200
6.0761	0.2189
6.0961	0.2178
6.1161	0.2167
6.1361	0.2157
6.1562	0.2146
6.1762	0.2135
6.1962	0.2125
6.2162	0.2114
6.2362	0.2103
6.2563	0.2093
6.2763	0.2082
6.2963	0.2072
6.3163	0.2062
6.3363	0.2051
6.3564	0.2041
6.3764	0.2031
6.3964	0.2021
6.4164	0.2011
6.4364	0.2001
6.4565	0.1991
6.4765	0.1981
6.4965	0.1971
6.5165	0.1961
6.5365	0.1951
6.5566	0.1941
6.5766	0.1932
6.5966	0.1922
6.6166	0.1913
6.6366	0.1903
6.6567	0.1893
6.6767	0.1884
6.6967	0.1875
6.7167	0.1865
6.7367	0.1856
6.7568	0.1847
6.7768	0.1837
6.7968	0.1828
6.8168	0.1819
6.8368	0.1810
6.8569	0.1801
6.8769	0.1792
6.8969	0.1783
6.9169	0.1774
6.9369	0.1765
6.9570	0.1757
6.9770	0.1748
6.9970	0.1739
7.0170	0.1730
7.0370	0.1722
7.0571	0.1713
7.0771	0.1705
7.0971	0.1696
7.1171	0.1688
7.1371	0.1679
7.1572	0.1671
7.1772	0.1662
7.1972	0.1654
7.2172	0.1646
7.2372	0.1638
7.2573	0.1629
7.2773	0.1621
7.2973	0.1613
7.3173	0.1605
7.3373	0.1597
7.3574	0.1589
7.3774	0.1581
7.3974	0.1573
7.4174	0.1566
7.4374	0.1558
7.4575	0.1550
7.4775	0.1542
7.4975	0.1535
7.5175	0.1527
7.5375	0.1519
7.5576	0.1512
7.5776	0.1504
7.5976	0.1497
7.6176	0.1489
7.6376	0.1482
7.6577	0.1474
7.6777	0.1467
7.6977	0.1460
7.7177	0.1452
7.7377	0.1445
7.7578	0.1438
7.7778	0.1431
7.7978	0.1424
7.8178	0.1416
7.8378	0.1409
7.8579	0.1402
7.8779	0.1395
7.8979	0.1388
7.9179	0.1381
7.9379	0.1375
7.9580	0.1368
7.9780	0.1361
7.9980	0.1354
8.0180	0.1347
8.0380	0.1341
8.0581	0.1334
8.0781	0.1327
8.0981	0.1321
8.1181	0.1314
8.1381	0.1307
8.1582	0.1301
8.1782	0.1294
8.1982	0.1288
8.2182	0.1281
8.2382	0.1275
8.2583	0.1269
8.2783	0.1262
8.2983	0.1256
8.3183	0.1250
8.3383	0.1244
8.3584	0.1237
8.3784	0.1231
8.3984	0.1225
8.4184	0.1219
8.4384	0.1213
8.4585	0.1207
8.4785	0.1201
8.4985	0.1195
8.5185	0.1189
8.5385	0.1183
8.5586	0.1177
8.5786	0.1171
8.5986	0.1165
8.6186	0.1159
8.6386	0.1154
8.6587	0.1148
8.6787	0.1142
8.6987	0.1136
8.7187	0.1131
8.7387	0.1125
8.7588	0.1120
8.7788	0.1114
8.7988	0.1108
8.8188	0.1103
8.8388	0.1097
8.8589	0.1092
8.8789	0.1086
8.8989	0.1081
8.9189	0.1076
8.9389	0.1070
8.9590	0.1065
8.9790	0.1060
8.9990	0.1054
9.0190	0.1049
9.0390	0.1044
9.0591	0.1039
9.0791	0.1033
9.0991	0.1028
9.1191	0.1023
9.1391	0.1018
9.1592	0.1013
9.1792	0.1008
9.1992	0.1003
9.2192	0.0998
9.2392	0.0993
9.2593	0.0988
9.2793	0.0983
9.2993	0.0978
9.3193	0.0973
9.3393	0.0968
9.3594	0.0963
9.3794	0.0959
9.3994	0.0954
9.4194	0.0949
9.4394	0.0944
9.4595	0.0940
9.4795	0.0935
9.4995	0.0930
9.5195	0.0926
9.5395	0.0921
9.5596	0.0916
9.5796	0.0912
9.5996	0.0907
9.6196	0.0903
9.6396	0.0898
9.6597	0.0894
9.6797	0.0889
9.6997	0.0885
9.7197	0.0880
9.7397	0.0876
9.7598	0.0872
9.7798	0.0867
9.7998	0.0863
9.8198	0.0859
9.8398	0.0854
9.8599	0.0850
9.8799	0.0846
9.8999	0.0842
9.9199	0.0837
9.9399	0.0833
9.9600	0.0829
9.9800	0.0825
10.0000	0.0821


==> data/exps/pop_survival_indivs.tsv <==
x	y	y_c0	y_c1
0.0100	0.9992
0.0300	0.9975
0.0500	0.9958
0.0701	0.9942
0.0901	0.9925
0.1101	0.9909
0.1301	0.9892
0.1501	0.9876
0.1702	0.9859
0.1902	0.9843
0.2102	0.9826
0.2302	0.9810
0.2502	0.9794
0.2703	0.9777
0.2903	0.9761
0.3103	0.9745
0.3303	0.9728
0.3503	0.9712
0.3704	0.9696
0.3904	0.9680
0.4104	0.9664
0.4304	0.9648
0.4504	0.9632
0.4705	0.9616
0.4905	0.9600
0.5105	0.9584
0.5305	0.9568
0.5505	0.9552
0.5706	0.9536
0.5906	0.9520
0.6106	0.9504
0.6306	0.9488
0.6506	0.9472
0.6707	0.9456
0.6907	0.9441
0.7107	0.9425
0.7307	0.9409
0.7507	0.9394
0.7708	0.9378
0.7908	0.9362
0.8108	0.9347
0.8308	0.9331
0.8508	0.9316
0.8709	0.9300
0.8909	0.9284
0.9109	0.9269
0.9309	0.9254
0.9509	0.9238
0.9710	0.9223
0.9910	0.9207
1.0110	0.9192
1.0310	0.9177
1.0510	0.9161
1.0711	0.9146
1.0911	0.9131
1.1111	0.9116
1.1311	0.9100
1.1511	0.9085
1.1712	0.9070
1.1912	0.9055
1.2112	0.9040
1.2312	0.9025
1.2512	0.9010
1.2713	0.8995
1.2913	0.8980
1.3113	0.8965
1.3313	0.8950
1.3513	0.8935
1.3714	0.8920
1.3914	0.8905
1.4114	0.8890
1.4314	0.8876
1.4514	0.8861
1.4715	0.8846
1.4915	0.8831
1.5115	0.8817
1.5315	0.8802
1.5515	0.8787
1.5716	0.8772
1.5916	0.8758
1.6116	0.8743
1.6316	0.8729
1.6516	0.8714
1.6717	0.8700
1.6917	0.8685
1.7117	0.8671
1.7317	0.8656
1.7517	0.8642
1.7718	0.8627
1.7918	0.8613
1.8118	0.8599
1.8318	0.8584
1.8518	0.8570
1.8719	0.8556
1.8919	0.8541
1.9119	0.8527
1.9319	0.8513
1.9519	0.8499
1.9720	0.8485
1.9920	0.8470
2.0120	0.8456
2.0320	0.8442
2.0520	0.8428
2.0721	0.8414
2.0921	0.8400
2.1121	0.8386
2.1321	0.8372
2.1521	0.8358
2.1722	0.8344
2.1922	0.8330
2.2122	0.8316
2.2322	0.8303
2.2522	0.8289
2.2723	0.8275
2.2923	0.8261
2.3123	0.8247
2.3323	0.8234
2.3523	0.8220
2.3724	0.8206
2.3924	0.8193
2.4124	0.8179
2.4324	0.8165
2.4524	0.8152
2.4725	0.8138
2.4925	0.8124
2.5125	0.8111
2.5325	0.8097
2.5525	0.8084
2.5726	0.8070
2.5926	0.8057
2.6126	0.8044
2.6326	0.8030
2.6526	0.8017
2.6727	0.8003
2.6927	0.7990
2.7127	0.7977
2.7327	0.7963
2.7527	0.7950
2.7728	0.7937
2.7928	0.7924
2.8128	0.7910
2.8328	0.7897
2.8528	0.7884
2.8729	0.7871
2.8929	0.7858
2.9129	0.7845
2.9329	0.7832
2.9529	0.7819
2.9730	0.7806
2.9930	0.7793
3.0130	0.7780
3.0330	0.7767
3.0530	0.7754
3.0731	0.7741
3.0931	0.7728
3.1131	0.7715
3.1331	0.7702
3.1531	0.7689
3.1732	0.7676
3.1932	0.7664
3.2132	0.7651
3.2332	0.7638
3.2532	0.7625
3.2733	0.7613
3.2933	0.7600
3.3133	0.7587
3.3333	0.7575
3.3533	0.7562
3.3734	0.7549
3.3934	0.7537
3.4134	0.7524
3.4334	0.7512
3.4534	0.7499
3.4735	0.7487
3.4935	0.7474
3.5135	0.7462
3.5335	0.7449
3.5535	0.7437
3.5736	0.7425
3.5936	0.7412
3.6136	0.7400
3.6336	0.7387
3.6536	0.7375
3.6737	0.7363
3.6937	0.7351
3.7137	0.7338
3.7337	0.7326
3.7537	0.7314
3.7738	0.7302
3.7938	0.7290
3.8138	0.7277
3.8338	0.7265
3.8538	0.7253
3.8739	0.7241
3.8939	0.7229
3.9139	0.7217
3.9339	0.7205
3.9539	0.7193
3.9740	0.7181
3.9940	0.7169
4.0140	0.7157
4.0340	0.7145
4.0540	0.7133
4.0741	0.7121
4.0941	0.7109
4.1141	0.7098
4.1341	0.7086
4.1541	0.7074
4.1742	0.7062
4.1942	0.7050
4.2142	0.7039
4.2342	0.7027
4.2542	0.7015
4.2743	0.7003
4.2943	0.6992
4.3143	0.6980
4.3343	0.6968
4.3543	0.6957
4.3744	0.6945
4.3944	0.6934
4.4144	0.6922
4.4344	0.6911
4.4544	0.6899
4.4745	0.6888
4.4945	0.6876
4.5145	0.6865
4.5345	0.6853
4.5545	0.6842
4.5746	0.6830
4.5946	0.6819
4.6146	0.6808
4.6346	0.6796
4.6546	0.6785
4.6747	0.6774
4.6947	0.6762
4.7147	0.6751
4.7347	0.6740
4.7547	0.6729
4.7748	0.6717
4.7948	0.6706
4.8148	0.6695
4.8348	0.6684
4.8548	0.6673
4.8749	0.6662
4.8949	0.6650
4.9149	0.6639
4.9349	0.6628
4.9549	0.6617
4.9750	0.6606
4.9950	0.6595
5.0150	0.6584
5.0350	0.6573
5.0551	0.6562
5.0751	0.6551
5.0951	0.6540
5.1151	0.6529
5.1351	0.6519
5.1552	0.6508
5.1752	0.6497
5.1952	0.6486
5.2152	0.6475
5.2352	0.6464
5.2553	0.6454
5.2753	0.6443
5.2953	0.6432
5.3153	0.6421
5.3353	0.6411
5.3554	0.6400
5.3754	0.6389
5.3954	0.6379
5.4154	0.6368
5.4354	0.6357
5.4555	0.6347
5.4755	0.6336
5.4955	0.6326
5.5155	0.6315
5.5355	0.6305
5.5556	0.6294
5.5756	0.6284
5.5956	0.6273
5.6156	0.6263
5.6356	0.6252
5.6557	0.6242
5.6757	0.6231
5.6957	0.6221
5.7157	0.6211
5.7357	0.6200
5.7558	0.6190
5.7758	0.6180
5.7958	0.6169
5.8158	0.6159
5.8358	0.6149
5.8559	0.6139
5.8759	0.6128
5.8959	0.6118
5.9159	0.6108
5.9359	0.6098
5.9560	0.6088
5.9760	0.6077
5.9960	0.6067
6.0160	0.6057
6.0360	0.6047
6.0561	0.6037
6.0761	0.6027
6.0961	0.6017
6.1161	0.6007
6.1361	0.5997
6.1562	0.5987
6.1762	0.5977
6.1962	0.5967
6.2162	0.5957
6.2362	0.5947
6.2563	0.5937
6.2763	0.5927
6.2963	0.5917
6.3163	0.5908
6.3363	0.5898
6.3564	0.5888
6.3764	0.5878
6.3964	0.5868
6.4164	0.5858
6.4364	0.5849
6.4565	0.5839
6.4765	0.5829
6.4965	0.5819
6.5165	0.5810
6.5365	0.5800
6.5566	0.5790
6.5766	0.5781
6.5966	0.5771
6.6166	0.5762
6.6366	0.5752
6.6567	0.5742
6.6767	0.5733
6.6967	0.5723
6.7167	0.5714
6.7367	0.5704
6.7568	0.5695
6.7768	0.5685
6.7968	0.5676
6.8168	0.5666
6.8368	0.5657
6.8569	0.5647
6.8769	0.5638
6.8969	0.5629
6.9169	0.5619
6.9369	0.5610
6.9570	0.5600
6.9770	0.5591
6.9970	0.5582
7.0170	0.5572
7.0370	0.5563
7.0571	0.5554
7.0771	0.5545
7.0971	0.5535
7.1171	0.5526
7.1371	0.5517
7.1572	0.5508
7.1772	0.5499
7.1972	0.5489
7.2172	0.5480
7.2372	0.5471
7.2573	0.5462
7.2773	0.5453
7.2973	0.5444
7.3173	0.5435
7.3373	0.5426
7.3574	0.5417
7.3774	0.5408
7.3974	0.5399
7.4174	0.5390
7.4374	0.5381
7.4575	0.5372
7.4775	0.5363
7.4975	0.5354
7.5175	0.5345
7.5375	0.5336
7.5576	0.5327
7.5776	0.5318
7.5976	0.5309
7.6176	0.5300
7.6376	0.5292
7.6577	0.5283
7.6777	0.5274
7.6977	0.5265
7.7177	0.5256
7.7377	0.5248
7.7578	0.5239
7.7778	0.5230
7.7978	0.5221
7.8178	0.5213
7.8378	0.5204
7.8579	0.5195
7.8779	0.5187
7.8979	0.5178
7.9179	0.5169
7.9379	0.5161
7.9580	0.5152
7.9780	0.5144
7.9980	0.5135
8.0180	0.5126
8.0380	0.5118
8.0581	0.5109
8.0781	0.5101
8.0981	0.5092
8.1181	0.5084
8.1381	0.5075
8.1582	0.5067
8.1782	0.5059
8.1982	0.5050
8.2182	0.5042
8.2382	0.5033
8.2583	0.5025
8.2783	0.5016
8.2983	0.5008
8.3183	0.5000
8.3383	0.4991
8.3584	0.4983
8.3784	0.4975
8.3984	0.4967
8.4184	0.4958
8.4384	0.4950
8.4585	0.4942
8.4785	0.4933
8.4985	0.4925
8.5185	0.4917
8.5385	0.4909
8.5586	0.4901
8.5786	0.4893
8.5986	0.4884
8.6186	0.4876
8.6386	0.4868
8.6587	0.4860
8.6787	0.4852
8.6987	0.4844
8.7187	0.4836
8.7387	0.4828
8.7588	0.4820
8.7788	0.4812
8.7988	0.4804
8.8188	0.4796
8.8388	0.4788
8.8589	0.4780
8.8789	0.4772
8.8989	0.4764
8.9189	0.4756
8.9389	0.4748
8.9590	0.4740
8.9790	0.4732
8.9990	0.4724
9.0190	0.4716
9.0390	0.4708
9.0591	0.4700
9.0791	0.4693
9.0991	0.4685
9.1191	0.4677
9.1391	0.4669
9.1592	0.4661
9.1792	0.4654
9.1992	0.4646
9.2192	0.4638
9.2392	0.4630
9.2593	0.4623
9.2793	0.4615
9.2993	0.4607
9.3193	0.4600
9.3393	0.4592
9.3594	0.4584
9.3794	0.4577
9.3994	0.4569
9.4194	0.4561
9.4394	0.4554
9.4595	0.4546
9.4795	0.4539
9.4995	0.4531
9.5195	0.4524
9.5395	0.4516
9.5596	0.4508
9.5796	0.4501
9.5996	0.4493
9.6196	0.4486
9.6396	0.4478
9.6597	0.4471
9.6797	0.4464
9.6997	0.4456
9.7197	0.4449
9.7397	0.4441
9.7598	0.4434
9.7798	0.4426
9.7998	0.4419
9.8198	0.4412
9.8398	0.4404
9.8599	0.4397
9.8799	0.4390
9.8999	0.4382
9.9199	0.4375
9.9399	0.4368
9.9600	0.4361
9.9800	0.4353
10.0000	0.4346


==> data/exps/scale_f1_esmamds.tsv <==
x	y	y_c0	y_c1
1.0000	0.5344	0.4702	0.5986
2.0000	0.5472	0.4858	0.6087
3.0000	0.5627	0.5183	0.6070
4.0000	0.5546	0.4997	0.6094
5.0000	0.4035	0.2862	0.5207
6.0000	0.5117	0.4219	0.6014
7.0000	0.5348	0.4800	0.5897
8.0000	0.5264	0.4684	0.5843
9.0000	0.5251	0.4629	0.5873


==> data/exps/scale_f1_fibers.tsv <==
x	y	y_c0	y_c1
1.0000	0.2129	0.0844	0.3415
2.0000	0.2016	0.0907	0.3126
3.0000	0.2326	0.0660	0.3991
4.0000	0.2844	0.1111	0.4576
5.0000	0.3080	0.2241	0.3918
6.0000	0.3328	0.1773	0.4883
7.0000	0.1739	0.0322	0.3155
8.0000	0.1679	0.0541	0.2817
9.0000	0.1650	0.0497	0.2804


==> data/exps/scale_f1_rulekit.tsv <==
x	y	y_c0	y_c1
1.0000	0.4515	0.4441	0.4589
2.0000	0.4515	0.4441	0.4589
3.0000	0.4513	0.4454	0.4571
4.0000	0.4267	0.3539	0.4996
5.0000	0.4507	0.4433	0.4581
6.0000	0.4484	0.4406	0.4562
7.0000	0.4483	0.4406	0.4561
8.0000	0.4515	0.4441	0.4588
9.0000	0.4515	0.4441	0.4589


==> data/exps/scale_f1_sysurv.tsv <==
x	y	y_c0	y_c1
1.0000	0.8617	0.8414	0.8821
2.0000	0.8329	0.7561	0.9097
3.0000	0.7709	0.6664	0.8753
4.0000	0.5485	0.3816	0.7153
5.0000	0.3336	0.3282	0.3390
6.0000	0.3942	0.3416	0.4469
7.0000	0.6688	0.4990	0.8385
8.0000	0.8157	0.7381	0.8934
9.0000	0.8011	0.7016	0.9005


==> data/exps/target_size_f1_esmamds.tsv <==
x	y	y_c0	y_c1
0.1000	0.4152	0.4010	0.4295
0.2000	0.5344	0.4702	0.5986
0.3000	0.6245	0.6021	0.6469
0.4000	0.6730	0.6095	0.7364


==> data/exps/target_size_f1_fibers.tsv <==
x	y	y_c0	y_c1
0.1000	0.1689	0.0174	0.3205
0.2000	0.2129	0.0844	0.3415
0.3000	0.2671	0.2407	0.2935
0.4000	0.3307	0.2612	0.4001


==> data/exps/target_size_f1_rulekit.tsv <==
x	y	y_c0	y_c1
0.1000	0.4030	0.3774	0.4287
0.2000	0.4515	0.4441	0.4589
0.3000	0.4397	0.4343	0.4451
0.4000	0.4261	0.4214	0.4309


==> data/exps/target_size_f1_sysurv.tsv <==
x	y	y_c0	y_c1
0.1000	0.7725	0.6613	0.8837
0.2000	0.8617	0.8414	0.8821
0.3000	0.8567	0.7352	0.9783
0.4000	0.8271	0.7455	0.9086

